A conjecture on a tight norm inequality in the finite-dimensional l_p

We suggest a tight inequality for norms in $d$-dimensional space $l_p $ which has simple formulation but appears hard to prove. We give a proof for $d=3$ and provide a detailed numerical check for $d\leq 200$ confirming the conjecture. We conclude with a brief survey of solutions for kin problems which anyhow concern minimization of the output entropy of certain quantum channel and rely upon the symmetry properties of the problem. Key words and phrases: $l_p $-norm, R\'enyi entropy, tight inequality, maximization of a convex function.

==> d_alpha_latex.txt <==
alpha dalpha
0.632 97.892
0.633 95.405
0.634 93.014
0.635 90.716
0.636 88.505
0.637 86.378
0.638 84.330
0.639 82.357
0.640 80.457
0.641 78.624
0.642 76.858
0.643 75.153
0.644 73.507
0.645 71.919
0.646 70.384
0.647 68.902
0.648 67.469
0.649 66.083
0.650 64.742
0.651 63.445
0.652 62.190
0.653 60.974
0.654 59.796
0.655 58.655
0.656 57.549
0.657 56.477
0.658 55.437
0.659 54.428
0.660 53.449
0.661 52.499
0.662 51.576
0.663 50.680
0.664 49.809
0.665 48.963
0.666 48.140
0.667 47.340
0.668 46.563
0.669 45.806
0.670 45.070
0.671 44.353
0.672 43.655
0.673 42.976
0.674 42.314
0.675 41.670
0.676 41.041
0.677 40.429
0.678 39.832
0.679 39.250
0.680 38.683
0.681 38.129
0.682 37.589
0.683 37.062
0.684 36.547
0.685 36.044
0.686 35.554
0.687 35.075
0.688 34.606
0.689 34.149
0.690 33.702
0.691 33.265
0.692 32.838
0.693 32.421
0.694 32.012
0.695 31.613
0.696 31.222
0.697 30.840
0.698 30.466
0.699 30.099
0.700 29.741
0.701 29.390
0.702 29.046
0.703 28.710
0.704 28.380
0.705 28.057
0.706 27.741
0.707 27.430
0.708 27.127
0.709 26.829
0.710 26.536
0.711 26.250
0.712 25.969
0.713 25.694
0.714 25.423
0.715 25.158
0.716 24.898
0.717 24.643
0.718 24.392
0.719 24.147
0.720 23.905
0.721 23.668
0.722 23.435
0.723 23.207
0.724 22.982
0.725 22.762
0.726 22.545
0.727 22.333
0.728 22.123
0.729 21.918
0.730 21.716
0.731 21.517
0.732 21.322
0.733 21.130
0.734 20.942
0.735 20.756
0.736 20.574
0.737 20.394
0.738 20.218
0.739 20.044
0.740 19.873
0.741 19.705
0.742 19.540
0.743 19.377
0.744 19.217
0.745 19.059
0.746 18.904
0.747 18.751
0.748 18.600
0.749 18.452
0.750 18.306
0.751 18.162
0.752 18.021
0.753 17.881
0.754 17.744
0.755 17.609
0.756 17.475
0.757 17.344
0.758 17.214
0.759 17.087
0.760 16.961
0.761 16.837
0.762 16.715
0.763 16.594
0.764 16.476
0.765 16.358
0.766 16.243
0.767 16.129
0.768 16.017
0.769 15.906
0.770 15.797
0.771 15.689
0.772 15.582
0.773 15.478
0.774 15.374
0.775 15.272
0.776 15.171
0.777 15.072
0.778 14.973
0.779 14.877
0.780 14.781
0.781 14.687
0.782 14.593
0.783 14.501
0.784 14.411
0.785 14.321
0.786 14.232
0.787 14.145
0.788 14.059
0.789 13.973
0.790 13.889
0.791 13.806
0.792 13.724
0.793 13.642
0.794 13.562
0.795 13.483
0.796 13.405
0.797 13.327
0.798 13.251
0.799 13.175
0.800 13.101
0.801 13.027
0.802 12.954
0.803 12.882
0.804 12.811
0.805 12.740
0.806 12.671
0.807 12.602
0.808 12.534
0.809 12.467
0.810 12.400
0.811 12.335
0.812 12.269
0.813 12.205
0.814 12.142
0.815 12.079
0.816 12.016
0.817 11.955
0.818 11.894
0.819 11.834
0.820 11.774
0.821 11.715
0.822 11.657
0.823 11.599
0.824 11.542
0.825 11.486
0.826 11.430
0.827 11.375
0.828 11.320
0.829 11.266
0.830 11.212
0.831 11.159
0.832 11.107
0.833 11.055
0.834 11.003
0.835 10.952
0.836 10.902
0.837 10.852
0.838 10.803
0.839 10.754
0.840 10.705
0.841 10.658
0.842 10.610
0.843 10.563
0.844 10.516
0.845 10.470
0.846 10.425
0.847 10.380
0.848 10.335
0.849 10.290
0.850 10.246
0.851 10.203
0.852 10.160
0.853 10.117
0.854 10.075
0.855 10.033
0.856 9.991
0.857 9.950
0.858 9.910
0.859 9.869
0.860 9.829
0.861 9.790
0.862 9.750
0.863 9.711
0.864 9.673
0.865 9.635
0.866 9.597
0.867 9.559
0.868 9.522
0.869 9.485
0.870 9.448
0.871 9.412
0.872 9.376
0.873 9.341
0.874 9.305
0.875 9.270
0.876 9.236
0.877 9.201
0.878 9.167
0.879 9.133
0.880 9.100
0.881 9.067
0.882 9.034
0.883 9.001
0.884 8.969
0.885 8.937
0.886 8.905
0.887 8.873
0.888 8.842
0.889 8.811
0.890 8.780
0.891 8.749
0.892 8.719
0.893 8.689
0.894 8.659
0.895 8.630
0.896 8.600
0.897 8.571
0.898 8.542
0.899 8.514
0.900 8.485
0.901 8.457
0.902 8.429
0.903 8.401
0.904 8.374
0.905 8.346
0.906 8.319
0.907 8.292
0.908 8.266
0.909 8.239
0.910 8.213
0.911 8.187
0.912 8.161
0.913 8.135
0.914 8.110
0.915 8.085
0.916 8.060
0.917 8.035
0.918 8.010
0.919 7.985
0.920 7.961
0.921 7.937
0.922 7.913
0.923 7.889
0.924 7.865
0.925 7.842
0.926 7.819
0.927 7.796
0.928 7.773
0.929 7.750
0.930 7.727
0.931 7.705
0.932 7.682
0.933 7.660
0.934 7.638
0.935 7.616
0.936 7.595
0.937 7.573
0.938 7.552
0.939 7.531
0.940 7.510
0.941 7.489
0.942 7.468
0.943 7.447
0.944 7.427
0.945 7.406
0.946 7.386
0.947 7.366
0.948 7.346
0.949 7.326
0.950 7.307
0.951 7.287
0.952 7.268
0.953 7.249
0.954 7.229
0.955 7.210
0.956 7.192
0.957 7.173
0.958 7.154
0.959 7.136
0.960 7.117
0.961 7.099
0.962 7.081
0.963 7.063
0.964 7.045
0.965 7.027
0.966 7.010
0.967 6.992
0.968 6.975
0.969 6.957
0.970 6.940
0.971 6.923
0.972 6.906
0.973 6.889
0.974 6.872
0.975 6.856
0.976 6.839
0.977 6.822
0.978 6.806
0.979 6.790
0.980 6.774
0.981 6.758
0.982 6.742
0.983 6.726
0.984 6.710
0.985 6.694
0.986 6.679
0.987 6.663
0.988 6.648
0.989 6.633
0.990 6.618
0.991 6.602
0.992 6.587
0.993 6.572
0.994 6.558
0.995 6.543
0.996 6.528
0.997 6.514
0.998 6.499
0.999 6.485
1.001 6.456
1.002 6.442
1.003 6.428
1.004 6.414
1.005 6.400
1.006 6.387
1.007 6.373
1.008 6.359
1.009 6.346
1.010 6.332
1.011 6.319
1.012 6.305
1.013 6.292
1.014 6.279
1.015 6.266
1.016 6.253
1.017 6.240
1.018 6.227
1.019 6.214
1.020 6.201
1.021 6.189
1.022 6.176
1.023 6.164
1.024 6.151
1.025 6.139
1.026 6.126
1.027 6.114
1.028 6.102
1.029 6.090
1.030 6.078
1.031 6.066
1.032 6.054
1.033 6.042
1.034 6.030
1.035 6.019
1.036 6.007
1.037 5.995
1.038 5.984
1.039 5.972
1.040 5.961
1.041 5.950
1.042 5.938
1.043 5.927
1.044 5.916
1.045 5.905
1.046 5.894
1.047 5.883
1.048 5.872
1.049 5.861
1.050 5.850
1.051 5.840
1.052 5.829
1.053 5.818
1.054 5.808
1.055 5.797
1.056 5.787
1.057 5.776
1.058 5.766
1.059 5.755
1.060 5.745
1.061 5.735
1.062 5.725
1.063 5.715
1.064 5.705
1.065 5.695
1.066 5.685
1.067 5.675
1.068 5.665
1.069 5.655
1.070 5.645
1.071 5.636
1.072 5.626
1.073 5.616
1.074 5.607
1.075 5.597
1.076 5.588
1.077 5.578
1.078 5.569
1.079 5.560
1.080 5.550
1.081 5.541
1.082 5.532
1.083 5.523
1.084 5.514
1.085 5.505
1.086 5.496
1.087 5.487
1.088 5.478
1.089 5.469
1.090 5.460
1.091 5.451
1.092 5.442
1.093 5.434
1.094 5.425
1.095 5.416
1.096 5.408
1.097 5.399
1.098 5.391
1.099 5.382
1.100 5.374
1.101 5.366
1.102 5.357
1.103 5.349
1.104 5.341
1.105 5.332
1.106 5.324
1.107 5.316
1.108 5.308
1.109 5.300
1.110 5.292
1.111 5.284
1.112 5.276
1.113 5.268
1.114 5.260
1.115 5.252
1.116 5.244
1.117 5.236
1.118 5.229
1.119 5.221
1.120 5.213
1.121 5.206
1.122 5.198
1.123 5.190
1.124 5.183
1.125 5.175
1.126 5.168
1.127 5.160
1.128 5.153
1.129 5.146
1.130 5.138
1.131 5.131
1.132 5.124
1.133 5.116
1.134 5.109
1.135 5.102
1.136 5.095
1.137 5.088
1.138 5.081
1.139 5.074
1.140 5.067
1.141 5.060
1.142 5.053
1.143 5.046
1.144 5.039
1.145 5.032
1.146 5.025
1.147 5.018
1.148 5.011
1.149 5.005
1.150 4.998
1.151 4.991
1.152 4.984
1.153 4.978
1.154 4.971
1.155 4.965
1.156 4.958
1.157 4.951
1.158 4.945
1.159 4.938
1.160 4.932
1.161 4.926
1.162 4.919
1.163 4.913
1.164 4.906
1.165 4.900
1.166 4.894
1.167 4.887
1.168 4.881
1.169 4.875
1.170 4.869
1.171 4.863
1.172 4.856
1.173 4.850
1.174 4.844
1.175 4.838
1.176 4.832
1.177 4.826
1.178 4.820
1.179 4.814
1.180 4.808
1.181 4.802
1.182 4.796
1.183 4.790
1.184 4.785
1.185 4.779
1.186 4.773
1.187 4.767
1.188 4.761
1.189 4.756
1.190 4.750
1.191 4.744
1.192 4.739
1.193 4.733
1.194 4.727
1.195 4.722
1.196 4.716
1.197 4.711
1.198 4.705
1.199 4.700
1.200 4.694
1.201 4.689
1.202 4.683
1.203 4.678
1.204 4.672
1.205 4.667
1.206 4.661
1.207 4.656
1.208 4.651
1.209 4.645
1.210 4.640
1.211 4.635
1.212 4.630
1.213 4.624
1.214 4.619
1.215 4.614
1.216 4.609
1.217 4.604
1.218 4.599
1.219 4.593
1.220 4.588
1.221 4.583
1.222 4.578
1.223 4.573
1.224 4.568
1.225 4.563
1.226 4.558
1.227 4.553
1.228 4.548
1.229 4.543
1.230 4.538
1.231 4.534
1.232 4.529
1.233 4.524
1.234 4.519
1.235 4.514
1.236 4.509
1.237 4.505
1.238 4.500
1.239 4.495
1.240 4.490
1.241 4.486
1.242 4.481
1.243 4.476
1.244 4.472
1.245 4.467
1.246 4.462
1.247 4.458
1.248 4.453
1.249 4.449
1.250 4.444
1.251 4.439
1.252 4.435
1.253 4.430
1.254 4.426
1.255 4.421
1.256 4.417
1.257 4.413
1.258 4.408
1.259 4.404
1.260 4.399
1.261 4.395
1.262 4.391
1.263 4.386
1.264 4.382
1.265 4.377
1.266 4.373
1.267 4.369
1.268 4.365
1.269 4.360
1.270 4.356
1.271 4.352
1.272 4.348
1.273 4.343
1.274 4.339
1.275 4.335
1.276 4.331
1.277 4.327
1.278 4.323
1.279 4.318
1.280 4.314
1.281 4.310
1.282 4.306
1.283 4.302
1.284 4.298
1.285 4.294
1.286 4.290
1.287 4.286
1.288 4.282
1.289 4.278
1.290 4.274
1.291 4.270
1.292 4.266
1.293 4.262
1.294 4.258
1.295 4.254
1.296 4.250
1.297 4.247
1.298 4.243
1.299 4.239
1.300 4.235
1.301 4.231
1.302 4.227
1.303 4.224
1.304 4.220
1.305 4.216
1.306 4.212
1.307 4.208
1.308 4.205
1.309 4.201
1.310 4.197
1.311 4.194
1.312 4.190
1.313 4.186
1.314 4.182
1.315 4.179
1.316 4.175
1.317 4.172
1.318 4.168
1.319 4.164
1.320 4.161
1.321 4.157
1.322 4.154
1.323 4.150
1.324 4.146
1.325 4.143
1.326 4.139
1.327 4.136
1.328 4.132
1.329 4.129
1.330 4.125
1.331 4.122
1.332 4.118
1.333 4.115
1.334 4.111
1.335 4.108
1.336 4.105
1.337 4.101
1.338 4.098
1.339 4.094
1.340 4.091
1.341 4.088
1.342 4.084
1.343 4.081
1.344 4.078
1.345 4.074
1.346 4.071
1.347 4.068
1.348 4.064
1.349 4.061
1.350 4.058
1.351 4.054
1.352 4.051
1.353 4.048
1.354 4.045
1.355 4.042
1.356 4.038
1.357 4.035
1.358 4.032
1.359 4.029
1.360 4.026
1.361 4.022
1.362 4.019
1.363 4.016
1.364 4.013
1.365 4.010
1.366 4.007
1.367 4.004
1.368 4.000
1.369 3.997
1.370 3.994
1.371 3.991
1.372 3.988
1.373 3.985
1.374 3.982
1.375 3.979
1.376 3.976
1.377 3.973
1.378 3.970
1.379 3.967
1.380 3.964
1.381 3.961
1.382 3.958
1.383 3.955
1.384 3.952
1.385 3.949
1.386 3.946
1.387 3.943
1.388 3.940
1.389 3.937
1.390 3.934
1.391 3.932
1.392 3.929
1.393 3.926
1.394 3.923
1.395 3.920
1.396 3.917
1.397 3.914
1.398 3.911
1.399 3.909
1.400 3.906
1.401 3.903
1.402 3.900
1.403 3.897
1.404 3.895
1.405 3.892
1.406 3.889
1.407 3.886
1.408 3.883
1.409 3.881
1.410 3.878
1.411 3.875
1.412 3.872
1.413 3.870
1.414 3.867
1.415 3.864
1.416 3.862
1.417 3.859
1.418 3.856
1.419 3.854
1.420 3.851
1.421 3.848
1.422 3.846
1.423 3.843
1.424 3.840
1.425 3.838
1.426 3.835
1.427 3.832
1.428 3.830
1.429 3.827
1.430 3.825
1.431 3.822
1.432 3.819
1.433 3.817
1.434 3.814
1.435 3.812
1.436 3.809
1.437 3.807
1.438 3.804
1.439 3.802
1.440 3.799
1.441 3.796
1.442 3.794
1.443 3.791
1.444 3.789
1.445 3.786
1.446 3.784
1.447 3.781
1.448 3.779
1.449 3.777
1.450 3.774
1.451 3.772
1.452 3.769
1.453 3.767
1.454 3.764
1.455 3.762
1.456 3.759
1.457 3.757
1.458 3.755
1.459 3.752
1.460 3.750
1.461 3.747
1.462 3.745
1.463 3.743
1.464 3.740
1.465 3.738
1.466 3.736
1.467 3.733
1.468 3.731
1.469 3.729
1.470 3.726
1.471 3.724
1.472 3.722
1.473 3.719
1.474 3.717
1.475 3.715
1.476 3.712
1.477 3.710
1.478 3.708
1.479 3.706
1.480 3.703
1.481 3.701
1.482 3.699
1.483 3.696
1.484 3.694
1.485 3.692
1.486 3.690
1.487 3.687
1.488 3.685
1.489 3.683
1.490 3.681
1.491 3.679
1.492 3.676
1.493 3.674
1.494 3.672
1.495 3.670
1.496 3.668
1.497 3.665
1.498 3.663
1.499 3.661
1.500 3.659
1.501 3.657
1.502 3.655
1.503 3.653
1.504 3.650
1.505 3.648
1.506 3.646
1.507 3.644
1.508 3.642
1.509 3.640
1.510 3.638
1.511 3.636
1.512 3.633
1.513 3.631
1.514 3.629
1.515 3.627
1.516 3.625
1.517 3.623
1.518 3.621
1.519 3.619
1.520 3.617
1.521 3.615
1.522 3.613
1.523 3.611
1.524 3.609
1.525 3.607
1.526 3.605
1.527 3.603
1.528 3.601
1.529 3.599
1.530 3.597
1.531 3.595
1.532 3.593
1.533 3.591
1.534 3.589
1.535 3.587
1.536 3.585
1.537 3.583
1.538 3.581
1.539 3.579
1.540 3.577
1.541 3.575
1.542 3.573
1.543 3.571
1.544 3.569
1.545 3.567
1.546 3.565
1.547 3.563
1.548 3.561
1.549 3.559
1.550 3.558
1.551 3.556
1.552 3.554
1.553 3.552
1.554 3.550
1.555 3.548
1.556 3.546
1.557 3.544
1.558 3.542
1.559 3.541
1.560 3.539
1.561 3.537
1.562 3.535
1.563 3.533
1.564 3.531
1.565 3.529
1.566 3.528
1.567 3.526
1.568 3.524
1.569 3.522
1.570 3.520
1.571 3.518
1.572 3.517
1.573 3.515
1.574 3.513
1.575 3.511
1.576 3.509
1.577 3.508
1.578 3.506
1.579 3.504
1.580 3.502
1.581 3.500
1.582 3.499
1.583 3.497
1.584 3.495
1.585 3.493
1.586 3.492
1.587 3.490
1.588 3.488
1.589 3.486
1.590 3.485
1.591 3.483
1.592 3.481
1.593 3.479
1.594 3.478
1.595 3.476
1.596 3.474
1.597 3.473
1.598 3.471
1.599 3.469
1.600 3.467
1.601 3.466
1.602 3.464
1.603 3.462
1.604 3.461
1.605 3.459
1.606 3.457
1.607 3.456
1.608 3.454
1.609 3.452
1.610 3.451
1.611 3.449
1.612 3.447
1.613 3.446
1.614 3.444
1.615 3.442
1.616 3.441
1.617 3.439
1.618 3.437
1.619 3.436
1.620 3.434
1.621 3.433
1.622 3.431
1.623 3.429
1.624 3.428
1.625 3.426
1.626 3.425
1.627 3.423
1.628 3.421
1.629 3.420
1.630 3.418
1.631 3.417
1.632 3.415
1.633 3.413
1.634 3.412
1.635 3.410
1.636 3.409
1.637 3.407
1.638 3.406
1.639 3.404
1.640 3.402
1.641 3.401
1.642 3.399
1.643 3.398
1.644 3.396
1.645 3.395
1.646 3.393
1.647 3.392
1.648 3.390
1.649 3.389
1.650 3.387
1.651 3.386
1.652 3.384
1.653 3.382
1.654 3.381
1.655 3.379
1.656 3.378
1.657 3.376
1.658 3.375
1.659 3.373
1.660 3.372
1.661 3.370
1.662 3.369
1.663 3.368
1.664 3.366
1.665 3.365
1.666 3.363
1.667 3.362
1.668 3.360
1.669 3.359
1.670 3.357
1.671 3.356
1.672 3.354
1.673 3.353
1.674 3.351
1.675 3.350
1.676 3.349
1.677 3.347
1.678 3.346
1.679 3.344
1.680 3.343
1.681 3.341
1.682 3.340
1.683 3.339
1.684 3.337
1.685 3.336
1.686 3.334
1.687 3.333
1.688 3.331
1.689 3.330
1.690 3.329
1.691 3.327
1.692 3.326
1.693 3.324
1.694 3.323
1.695 3.322
1.696 3.320
1.697 3.319
1.698 3.318
1.699 3.316
1.700 3.315
1.701 3.313
1.702 3.312
1.703 3.311
1.704 3.309
1.705 3.308
1.706 3.307
1.707 3.305
1.708 3.304
1.709 3.303
1.710 3.301
1.711 3.300
1.712 3.299
1.713 3.297
1.714 3.296
1.715 3.295
1.716 3.293
1.717 3.292
1.718 3.291
1.719 3.289
1.720 3.288
1.721 3.287
1.722 3.285
1.723 3.284
1.724 3.283
1.725 3.281
1.726 3.280
1.727 3.279
1.728 3.277
1.729 3.276
1.730 3.275
1.731 3.274
1.732 3.272
1.733 3.271
1.734 3.270
1.735 3.268
1.736 3.267
1.737 3.266
1.738 3.265
1.739 3.263
1.740 3.262
1.741 3.261
1.742 3.260
1.743 3.258
1.744 3.257
1.745 3.256
1.746 3.255
1.747 3.253
1.748 3.252
1.749 3.251
1.750 3.250
1.751 3.248
1.752 3.247
1.753 3.246
1.754 3.245
1.755 3.243
1.756 3.242
1.757 3.241
1.758 3.240
1.759 3.238
1.760 3.237
1.761 3.236
1.762 3.235
1.763 3.234
1.764 3.232
1.765 3.231
1.766 3.230
1.767 3.229
1.768 3.228
1.769 3.226
1.770 3.225
1.771 3.224
1.772 3.223
1.773 3.222
1.774 3.220
1.775 3.219
1.776 3.218
1.777 3.217
1.778 3.216
1.779 3.215
1.780 3.213
1.781 3.212
1.782 3.211
1.783 3.210
1.784 3.209
1.785 3.208
1.786 3.206
1.787 3.205
1.788 3.204
1.789 3.203
1.790 3.202
1.791 3.201
1.792 3.199
1.793 3.198
1.794 3.197
1.795 3.196
1.796 3.195
1.797 3.194
1.798 3.193
1.799 3.191
1.800 3.190
1.801 3.189
1.802 3.188
1.803 3.187
1.804 3.186
1.805 3.185
1.806 3.184
1.807 3.182
1.808 3.181
1.809 3.180
1.810 3.179
1.811 3.178
1.812 3.177
1.813 3.176
1.814 3.175
1.815 3.174
1.816 3.173
1.817 3.171
1.818 3.170
1.819 3.169
1.820 3.168
1.821 3.167
1.822 3.166
1.823 3.165
1.824 3.164
1.825 3.163
1.826 3.162
1.827 3.161
1.828 3.160
1.829 3.158
1.830 3.157
1.831 3.156
1.832 3.155
1.833 3.154
1.834 3.153
1.835 3.152
1.836 3.151
1.837 3.150
1.838 3.149
1.839 3.148
1.840 3.147
1.841 3.146
1.842 3.145
1.843 3.144
1.844 3.143
1.845 3.142
1.846 3.141
1.847 3.139
1.848 3.138
1.849 3.137
1.850 3.136
1.851 3.135
1.852 3.134
1.853 3.133
1.854 3.132
1.855 3.131
1.856 3.130
1.857 3.129
1.858 3.128
1.859 3.127
1.860 3.126
1.861 3.125
1.862 3.124
1.863 3.123
1.864 3.122
1.865 3.121
1.866 3.120
1.867 3.119
1.868 3.118
1.869 3.117
1.870 3.116
1.871 3.115
1.872 3.114
1.873 3.113
1.874 3.112
1.875 3.111
1.876 3.110
1.877 3.109
1.878 3.108
1.879 3.107
1.880 3.106
1.881 3.105
1.882 3.104
1.883 3.103
1.884 3.102
1.885 3.101
1.886 3.100
1.887 3.099
1.888 3.099
1.889 3.098
1.890 3.097
1.891 3.096
1.892 3.095
1.893 3.094
1.894 3.093
1.895 3.092
1.896 3.091
1.897 3.090
1.898 3.089
1.899 3.088
1.900 3.087
1.901 3.086
1.902 3.085
1.903 3.084
1.904 3.083
1.905 3.082
1.906 3.081
1.907 3.080
1.908 3.080
1.909 3.079
1.910 3.078
1.911 3.077
1.912 3.076
1.913 3.075
1.914 3.074
1.915 3.073
1.916 3.072
1.917 3.071
1.918 3.070
1.919 3.069
1.920 3.068
1.921 3.068
1.922 3.067
1.923 3.066
1.924 3.065
1.925 3.064
1.926 3.063
1.927 3.062
1.928 3.061
1.929 3.060
1.930 3.059
1.931 3.059
1.932 3.058
1.933 3.057
1.934 3.056
1.935 3.055
1.936 3.054
1.937 3.053
1.938 3.052
1.939 3.051
1.940 3.051
1.941 3.050
1.942 3.049
1.943 3.048
1.944 3.047
1.945 3.046
1.946 3.045
1.947 3.044
1.948 3.043
1.949 3.043
1.950 3.042
1.951 3.041
1.952 3.040
1.953 3.039
1.954 3.038
1.955 3.037
1.956 3.037
1.957 3.036
1.958 3.035
1.959 3.034
1.960 3.033
1.961 3.032
1.962 3.031
1.963 3.031
1.964 3.030
1.965 3.029
1.966 3.028
1.967 3.027
1.968 3.026
1.969 3.025
1.970 3.025
1.971 3.024
1.972 3.023
1.973 3.022
1.974 3.021
1.975 3.020
1.976 3.020
1.977 3.019
1.978 3.018
1.979 3.017
1.980 3.016
1.981 3.015
1.982 3.015
1.983 3.014
1.984 3.013
1.985 3.012
1.986 3.011
1.987 3.011
1.988 3.010
1.989 3.009
1.990 3.008
1.991 3.007
1.992 3.006
1.993 3.006
1.994 3.005
1.995 3.004
1.996 3.003
1.997 3.002
1.998 3.002
1.999 3.001
2.000 3.000
2.001 2.999
2.002 2.998
2.003 2.998
2.004 2.997
2.005 2.996
2.006 2.995
2.007 2.994
2.008 2.994
2.009 2.993
2.010 2.992
2.011 2.991
2.012 2.990
2.013 2.990
2.014 2.989
2.015 2.988
2.016 2.987
2.017 2.987
2.018 2.986
2.019 2.985
2.020 2.984
2.021 2.983
2.022 2.983
2.023 2.982
2.024 2.981
2.025 2.980
2.026 2.980
2.027 2.979
2.028 2.978
2.029 2.977
2.030 2.976
2.031 2.976
2.032 2.975
2.033 2.974
2.034 2.973
2.035 2.973
2.036 2.972
2.037 2.971
2.038 2.970
2.039 2.970
2.040 2.969
2.041 2.968
2.042 2.967
2.043 2.967
2.044 2.966
2.045 2.965
2.046 2.964
2.047 2.964
2.048 2.963
2.049 2.962
2.050 2.961
2.051 2.961
2.052 2.960
2.053 2.959
2.054 2.958
2.055 2.958
2.056 2.957
2.057 2.956
2.058 2.956
2.059 2.955
2.060 2.954
2.061 2.953
2.062 2.953
2.063 2.952
2.064 2.951
2.065 2.950
2.066 2.950
2.067 2.949
2.068 2.948
2.069 2.948
2.070 2.947
2.071 2.946
2.072 2.945
2.073 2.945
2.074 2.944
2.075 2.943
2.076 2.943
2.077 2.942
2.078 2.941
2.079 2.940
2.080 2.940
2.081 2.939
2.082 2.938
2.083 2.938
2.084 2.937
2.085 2.936
2.086 2.935
2.087 2.935
2.088 2.934
2.089 2.933
2.090 2.933
2.091 2.932
2.092 2.931
2.093 2.931
2.094 2.930
2.095 2.929
2.096 2.928
2.097 2.928
2.098 2.927
2.099 2.926
2.100 2.926
2.101 2.925
2.102 2.924
2.103 2.924
2.104 2.923
2.105 2.922
2.106 2.922
2.107 2.921
2.108 2.920
2.109 2.920
2.110 2.919
2.111 2.918
2.112 2.917
2.113 2.917
2.114 2.916
2.115 2.915
2.116 2.915
2.117 2.914
2.118 2.913
2.119 2.913
2.120 2.912
2.121 2.911
2.122 2.911
2.123 2.910
2.124 2.909
2.125 2.909
2.126 2.908
2.127 2.907
2.128 2.907
2.129 2.906
2.130 2.905
2.131 2.905
2.132 2.904
2.133 2.903
2.134 2.903
2.135 2.902
2.136 2.902
2.137 2.901
2.138 2.900
2.139 2.900
2.140 2.899
2.141 2.898
2.142 2.898
2.143 2.897
2.144 2.896
2.145 2.896
2.146 2.895
2.147 2.894
2.148 2.894
2.149 2.893
2.150 2.892
2.151 2.892
2.152 2.891
2.153 2.891
2.154 2.890
2.155 2.889
2.156 2.889
2.157 2.888
2.158 2.887
2.159 2.887
2.160 2.886
2.161 2.885
2.162 2.885
2.163 2.884
2.164 2.884
2.165 2.883
2.166 2.882
2.167 2.882
2.168 2.881
2.169 2.880
2.170 2.880
2.171 2.879
2.172 2.879
2.173 2.878
2.174 2.877
2.175 2.877
2.176 2.876
2.177 2.875
2.178 2.875
2.179 2.874
2.180 2.874
2.181 2.873
2.182 2.872
2.183 2.872
2.184 2.871
2.185 2.871
2.186 2.870
2.187 2.869
2.188 2.869
2.189 2.868
2.190 2.868
2.191 2.867
2.192 2.866
2.193 2.866
2.194 2.865
2.195 2.865
2.196 2.864
2.197 2.863
2.198 2.863
2.199 2.862
2.200 2.862
2.201 2.861
2.202 2.860
2.203 2.860
2.204 2.859
2.205 2.859
2.206 2.858
2.207 2.857
2.208 2.857
2.209 2.856
2.210 2.856
2.211 2.855
2.212 2.854
2.213 2.854
2.214 2.853
2.215 2.853
2.216 2.852
2.217 2.851
2.218 2.851
2.219 2.850
2.220 2.850
2.221 2.849
2.222 2.849
2.223 2.848
2.224 2.847
2.225 2.847
2.226 2.846
2.227 2.846
2.228 2.845
2.229 2.845
2.230 2.844
2.231 2.843
2.232 2.843
2.233 2.842
2.234 2.842
2.235 2.841
2.236 2.841
2.237 2.840
2.238 2.839
2.239 2.839
2.240 2.838
2.241 2.838
2.242 2.837
2.243 2.837
2.244 2.836
2.245 2.835
2.246 2.835
2.247 2.834
2.248 2.834
2.249 2.833
2.250 2.833
2.251 2.832
2.252 2.831
2.253 2.831
2.254 2.830
2.255 2.830
2.256 2.829
2.257 2.829
2.258 2.828
2.259 2.828
2.260 2.827
2.261 2.826
2.262 2.826
2.263 2.825
2.264 2.825
2.265 2.824
2.266 2.824
2.267 2.823
2.268 2.823
2.269 2.822
2.270 2.822
2.271 2.821
2.272 2.820
2.273 2.820
2.274 2.819
2.275 2.819
2.276 2.818
2.277 2.818
2.278 2.817
2.279 2.817
2.280 2.816
2.281 2.816
2.282 2.815
2.283 2.815
2.284 2.814
2.285 2.813
2.286 2.813
2.287 2.812
2.288 2.812
2.289 2.811
2.290 2.811
2.291 2.810
2.292 2.810
2.293 2.809
2.294 2.809
2.295 2.808
2.296 2.808
2.297 2.807
2.298 2.807
2.299 2.806
2.300 2.806
2.301 2.805
2.302 2.805
2.303 2.804
2.304 2.803
2.305 2.803
2.306 2.802
2.307 2.802
2.308 2.801
2.309 2.801
2.310 2.800
2.311 2.800
2.312 2.799
2.313 2.799
2.314 2.798
2.315 2.798
2.316 2.797
2.317 2.797
2.318 2.796
2.319 2.796
2.320 2.795
2.321 2.795
2.322 2.794
2.323 2.794
2.324 2.793
2.325 2.793
2.326 2.792
2.327 2.792
2.328 2.791
2.329 2.791
2.330 2.790
2.331 2.790
2.332 2.789
2.333 2.789
2.334 2.788
2.335 2.788
2.336 2.787
2.337 2.787
2.338 2.786
2.339 2.786
2.340 2.785
2.341 2.785
2.342 2.784
2.343 2.784
2.344 2.783
2.345 2.783
2.346 2.782
2.347 2.782
2.348 2.781
2.349 2.781
2.350 2.780
2.351 2.780
2.352 2.779
2.353 2.779
2.354 2.778
2.355 2.778
2.356 2.777
2.357 2.777
2.358 2.776
2.359 2.776
2.360 2.775
2.361 2.775
2.362 2.774
2.363 2.774
2.364 2.773
2.365 2.773
2.366 2.772
2.367 2.772
2.368 2.771
2.369 2.771
2.370 2.770
2.371 2.770
2.372 2.770
2.373 2.769
2.374 2.769
2.375 2.768
2.376 2.768
2.377 2.767
2.378 2.767
2.379 2.766
2.380 2.766
2.381 2.765
2.382 2.765
2.383 2.764
2.384 2.764
2.385 2.763
2.386 2.763
2.387 2.762
2.388 2.762
2.389 2.761
2.390 2.761
2.391 2.761
2.392 2.760
2.393 2.760
2.394 2.759
2.395 2.759
2.396 2.758
2.397 2.758
2.398 2.757
2.399 2.757
2.400 2.756
2.401 2.756
2.402 2.755
2.403 2.755
2.404 2.755
2.405 2.754
2.406 2.754
2.407 2.753
2.408 2.753
2.409 2.752
2.410 2.752
2.411 2.751
2.412 2.751
2.413 2.750
2.414 2.750
2.415 2.749
2.416 2.749
2.417 2.749
2.418 2.748
2.419 2.748
2.420 2.747
2.421 2.747
2.422 2.746
2.423 2.746
2.424 2.745
2.425 2.745
2.426 2.745
2.427 2.744
2.428 2.744
2.429 2.743
2.430 2.743
2.431 2.742
2.432 2.742
2.433 2.741
2.434 2.741
2.435 2.741
2.436 2.740
2.437 2.740
2.438 2.739
2.439 2.739
2.440 2.738
2.441 2.738
2.442 2.737
2.443 2.737
2.444 2.737
2.445 2.736
2.446 2.736
2.447 2.735
2.448 2.735
2.449 2.734
2.450 2.734
2.451 2.733
2.452 2.733
2.453 2.733
2.454 2.732
2.455 2.732
2.456 2.731
2.457 2.731
2.458 2.730
2.459 2.730
2.460 2.730
2.461 2.729
2.462 2.729
2.463 2.728
2.464 2.728
2.465 2.727
2.466 2.727
2.467 2.727
2.468 2.726
2.469 2.726
2.470 2.725
2.471 2.725
2.472 2.724
2.473 2.724
2.474 2.724
2.475 2.723
2.476 2.723
2.477 2.722
2.478 2.722
2.479 2.721
2.480 2.721
2.481 2.721
2.482 2.720
2.483 2.720
2.484 2.719
2.485 2.719
2.486 2.719
2.487 2.718
2.488 2.718
2.489 2.717
2.490 2.717
2.491 2.716
2.492 2.716
2.493 2.716
2.494 2.715
2.495 2.715
2.496 2.714
2.497 2.714
2.498 2.714
2.499 2.713
2.500 2.713
2.501 2.712
2.502 2.712
2.503 2.712
2.504 2.711
2.505 2.711
2.506 2.710
2.507 2.710
2.508 2.709
2.509 2.709
2.510 2.709
2.511 2.708
2.512 2.708
2.513 2.707
2.514 2.707
2.515 2.707
2.516 2.706
2.517 2.706
2.518 2.705
2.519 2.705
2.520 2.705
2.521 2.704
2.522 2.704
2.523 2.703
2.524 2.703
2.525 2.703
2.526 2.702
2.527 2.702
2.528 2.701
2.529 2.701
2.530 2.701
2.531 2.700
2.532 2.700
2.533 2.699
2.534 2.699
2.535 2.699
2.536 2.698
2.537 2.698
2.538 2.697
2.539 2.697
2.540 2.697
2.541 2.696
2.542 2.696
2.543 2.696
2.544 2.695
2.545 2.695
2.546 2.694
2.547 2.694
2.548 2.694
2.549 2.693
2.550 2.693
2.551 2.692
2.552 2.692
2.553 2.692
2.554 2.691
2.555 2.691
2.556 2.690
2.557 2.690
2.558 2.690
2.559 2.689
2.560 2.689
2.561 2.689
2.562 2.688
2.563 2.688
2.564 2.687
2.565 2.687
2.566 2.687
2.567 2.686
2.568 2.686
2.569 2.685
2.570 2.685
2.571 2.685
2.572 2.684
2.573 2.684
2.574 2.684
2.575 2.683
2.576 2.683
2.577 2.682
2.578 2.682
2.579 2.682
2.580 2.681
2.581 2.681
2.582 2.681
2.583 2.680
2.584 2.680
2.585 2.679
2.586 2.679
2.587 2.679
2.588 2.678
2.589 2.678
2.590 2.678
2.591 2.677
2.592 2.677
2.593 2.676
2.594 2.676
2.595 2.676
2.596 2.675
2.597 2.675
2.598 2.675
2.599 2.674
2.600 2.674
2.601 2.673
2.602 2.673
2.603 2.673
2.604 2.672
2.605 2.672
2.606 2.672
2.607 2.671
2.608 2.671
2.609 2.671
2.610 2.670
2.611 2.670
2.612 2.669
2.613 2.669
2.614 2.669
2.615 2.668
2.616 2.668
2.617 2.668
2.618 2.667
2.619 2.667
2.620 2.667
2.621 2.666
2.622 2.666
2.623 2.666
2.624 2.665
2.625 2.665
2.626 2.664
2.627 2.664
2.628 2.664
2.629 2.663
2.630 2.663
2.631 2.663
2.632 2.662
2.633 2.662
2.634 2.662
2.635 2.661
2.636 2.661
2.637 2.661
2.638 2.660
2.639 2.660
2.640 2.659
2.641 2.659
2.642 2.659
2.643 2.658
2.644 2.658
2.645 2.658
2.646 2.657
2.647 2.657
2.648 2.657
2.649 2.656
2.650 2.656
2.651 2.656
2.652 2.655
2.653 2.655
2.654 2.655
2.655 2.654
2.656 2.654
2.657 2.654
2.658 2.653
2.659 2.653
2.660 2.652
2.661 2.652
2.662 2.652
2.663 2.651
2.664 2.651
2.665 2.651
2.666 2.650
2.667 2.650
2.668 2.650
2.669 2.649
2.670 2.649
2.671 2.649
2.672 2.648
2.673 2.648
2.674 2.648
2.675 2.647
2.676 2.647
2.677 2.647
2.678 2.646
2.679 2.646
2.680 2.646
2.681 2.645
2.682 2.645
2.683 2.645
2.684 2.644
2.685 2.644
2.686 2.644
2.687 2.643
2.688 2.643
2.689 2.643
2.690 2.642
2.691 2.642
2.692 2.642
2.693 2.641
2.694 2.641
2.695 2.641
2.696 2.640
2.697 2.640
2.698 2.640
2.699 2.639
2.700 2.639
2.701 2.639
2.702 2.638
2.703 2.638
2.704 2.638
2.705 2.637
2.706 2.637
2.707 2.637
2.708 2.636
2.709 2.636
2.710 2.636
2.711 2.635
2.712 2.635
2.713 2.635
2.714 2.634
2.715 2.634
2.716 2.634
2.717 2.633
2.718 2.633
2.719 2.633
2.720 2.632
2.721 2.632
2.722 2.632
2.723 2.631
2.724 2.631
2.725 2.631
2.726 2.630
2.727 2.630
2.728 2.630
2.729 2.630
2.730 2.629
2.731 2.629
2.732 2.629
2.733 2.628
2.734 2.628
2.735 2.628
2.736 2.627
2.737 2.627
2.738 2.627
2.739 2.626
2.740 2.626
2.741 2.626
2.742 2.625
2.743 2.625
2.744 2.625
2.745 2.624
2.746 2.624
2.747 2.624
2.748 2.623
2.749 2.623
2.750 2.623
2.751 2.623
2.752 2.622
2.753 2.622
2.754 2.622
2.755 2.621
2.756 2.621
2.757 2.621
2.758 2.620
2.759 2.620
2.760 2.620
2.761 2.619
2.762 2.619
2.763 2.619
2.764 2.618
2.765 2.618
2.766 2.618
2.767 2.618
2.768 2.617
2.769 2.617
2.770 2.617
2.771 2.616
2.772 2.616
2.773 2.616
2.774 2.615
2.775 2.615
2.776 2.615
2.777 2.614
2.778 2.614
2.779 2.614
2.780 2.614
2.781 2.613
2.782 2.613
2.783 2.613
2.784 2.612
2.785 2.612
2.786 2.612
2.787 2.611
2.788 2.611
2.789 2.611
2.790 2.610
2.791 2.610
2.792 2.610
2.793 2.610
2.794 2.609
2.795 2.609
2.796 2.609
2.797 2.608
2.798 2.608
2.799 2.608
2.800 2.607
2.801 2.607
2.802 2.607
2.803 2.607
2.804 2.606
2.805 2.606
2.806 2.606
2.807 2.605
2.808 2.605
2.809 2.605
2.810 2.604
2.811 2.604
2.812 2.604
2.813 2.604
2.814 2.603
2.815 2.603
2.816 2.603
2.817 2.602
2.818 2.602
2.819 2.602
2.820 2.602
2.821 2.601
2.822 2.601
2.823 2.601
2.824 2.600
2.825 2.600
2.826 2.600
2.827 2.599
2.828 2.599
2.829 2.599
2.830 2.599
2.831 2.598
2.832 2.598
2.833 2.598
2.834 2.597
2.835 2.597
2.836 2.597
2.837 2.597
2.838 2.596
2.839 2.596
2.840 2.596
2.841 2.595
2.842 2.595
2.843 2.595
2.844 2.595
2.845 2.594
2.846 2.594
2.847 2.594
2.848 2.593
2.849 2.593
2.850 2.593
2.851 2.593
2.852 2.592
2.853 2.592
2.854 2.592
2.855 2.591
2.856 2.591
2.857 2.591
2.858 2.591
2.859 2.590
2.860 2.590
2.861 2.590
2.862 2.589
2.863 2.589
2.864 2.589
2.865 2.589
2.866 2.588
2.867 2.588
2.868 2.588
2.869 2.587
2.870 2.587
2.871 2.587
2.872 2.587
2.873 2.586
2.874 2.586
2.875 2.586
2.876 2.586
2.877 2.585
2.878 2.585
2.879 2.585
2.880 2.584
2.881 2.584
2.882 2.584
2.883 2.584
2.884 2.583
2.885 2.583
2.886 2.583
2.887 2.582
2.888 2.582
2.889 2.582
2.890 2.582
2.891 2.581
2.892 2.581
2.893 2.581
2.894 2.581
2.895 2.580
2.896 2.580
2.897 2.580
2.898 2.579
2.899 2.579
2.900 2.579
2.901 2.579
2.902 2.578
2.903 2.578
2.904 2.578
2.905 2.578
2.906 2.577
2.907 2.577
2.908 2.577
2.909 2.576
2.910 2.576
2.911 2.576
2.912 2.576
2.913 2.575
2.914 2.575
2.915 2.575
2.916 2.575
2.917 2.574
2.918 2.574
2.919 2.574
2.920 2.574
2.921 2.573
2.922 2.573
2.923 2.573
2.924 2.572
2.925 2.572
2.926 2.572
2.927 2.572
2.928 2.571
2.929 2.571
2.930 2.571
2.931 2.571
2.932 2.570
2.933 2.570
2.934 2.570
2.935 2.570
2.936 2.569
2.937 2.569
2.938 2.569
2.939 2.568
2.940 2.568
2.941 2.568
2.942 2.568
2.943 2.567
2.944 2.567
2.945 2.567
2.946 2.567
2.947 2.566
2.948 2.566
2.949 2.566
2.950 2.566
2.951 2.565
2.952 2.565
2.953 2.565
2.954 2.565
2.955 2.564
2.956 2.564
2.957 2.564
2.958 2.564
2.959 2.563
2.960 2.563
2.961 2.563
2.962 2.563
2.963 2.562
2.964 2.562
2.965 2.562
2.966 2.561
2.967 2.561
2.968 2.561
2.969 2.561
2.970 2.560
2.971 2.560
2.972 2.560
2.973 2.560
2.974 2.559
2.975 2.559
2.976 2.559
2.977 2.559
2.978 2.558
2.979 2.558
2.980 2.558
2.981 2.558
2.982 2.557
2.983 2.557
2.984 2.557
2.985 2.557
2.986 2.556
2.987 2.556
2.988 2.556
2.989 2.556
2.990 2.555
2.991 2.555
2.992 2.555
2.993 2.555
2.994 2.554
2.995 2.554
2.996 2.554
2.997 2.554
2.998 2.553
2.999 2.553
3.000 2.553
3.001 2.553
3.002 2.552
3.003 2.552
3.004 2.552
3.005 2.552
3.006 2.551
3.007 2.551
3.008 2.551
3.009 2.551
3.010 2.550
3.011 2.550
3.012 2.550
3.013 2.550
3.014 2.549
3.015 2.549
3.016 2.549
3.017 2.549
3.018 2.548
3.019 2.548
3.020 2.548
3.021 2.548
3.022 2.547
3.023 2.547
3.024 2.547
3.025 2.547
3.026 2.547
3.027 2.546
3.028 2.546
3.029 2.546
3.030 2.546
3.031 2.545
3.032 2.545
3.033 2.545
3.034 2.545
3.035 2.544
3.036 2.544
3.037 2.544
3.038 2.544
3.039 2.543
3.040 2.543
3.041 2.543
3.042 2.543
3.043 2.542
3.044 2.542
3.045 2.542
3.046 2.542
3.047 2.541
3.048 2.541
3.049 2.541
3.050 2.541
3.051 2.541
3.052 2.540
3.053 2.540
3.054 2.540
3.055 2.540
3.056 2.539
3.057 2.539
3.058 2.539
3.059 2.539
3.060 2.538
3.061 2.538
3.062 2.538
3.063 2.538
3.064 2.537
3.065 2.537
3.066 2.537
3.067 2.537
3.068 2.537
3.069 2.536
3.070 2.536
3.071 2.536
3.072 2.536
3.073 2.535
3.074 2.535
3.075 2.535
3.076 2.535
3.077 2.534
3.078 2.534
3.079 2.534
3.080 2.534
3.081 2.533
3.082 2.533
3.083 2.533
3.084 2.533
3.085 2.533
3.086 2.532
3.087 2.532
3.088 2.532
3.089 2.532
3.090 2.531
3.091 2.531
3.092 2.531
3.093 2.531
3.094 2.530
3.095 2.530
3.096 2.530
3.097 2.530
3.098 2.530
3.099 2.529
3.100 2.529
3.101 2.529
3.102 2.529
3.103 2.528
3.104 2.528
3.105 2.528
3.106 2.528
3.107 2.528
3.108 2.527
3.109 2.527
3.110 2.527
3.111 2.527
3.112 2.526
3.113 2.526
3.114 2.526
3.115 2.526
3.116 2.525
3.117 2.525
3.118 2.525
3.119 2.525
3.120 2.525
3.121 2.524
3.122 2.524
3.123 2.524
3.124 2.524
3.125 2.523
3.126 2.523
3.127 2.523
3.128 2.523
3.129 2.523
3.130 2.522
3.131 2.522
3.132 2.522
3.133 2.522
3.134 2.521
3.135 2.521
3.136 2.521
3.137 2.521
3.138 2.521
3.139 2.520
3.140 2.520
3.141 2.520
3.142 2.520
3.143 2.519
3.144 2.519
3.145 2.519
3.146 2.519
3.147 2.519
3.148 2.518
3.149 2.518
3.150 2.518
3.151 2.518
3.152 2.518
3.153 2.517
3.154 2.517
3.155 2.517
3.156 2.517
3.157 2.516
3.158 2.516
3.159 2.516
3.160 2.516
3.161 2.516
3.162 2.515
3.163 2.515
3.164 2.515
3.165 2.515
3.166 2.514
3.167 2.514
3.168 2.514
3.169 2.514
3.170 2.514
3.171 2.513
3.172 2.513
3.173 2.513
3.174 2.513
3.175 2.513
3.176 2.512
3.177 2.512
3.178 2.512
3.179 2.512
3.180 2.511
3.181 2.511
3.182 2.511
3.183 2.511
3.184 2.511
3.185 2.510
3.186 2.510
3.187 2.510
3.188 2.510
3.189 2.510
3.190 2.509
3.191 2.509
3.192 2.509
3.193 2.509
3.194 2.509
3.195 2.508
3.196 2.508
3.197 2.508
3.198 2.508
3.199 2.507
3.200 2.507
3.201 2.507
3.202 2.507
3.203 2.507
3.204 2.506
3.205 2.506
3.206 2.506
3.207 2.506
3.208 2.506
3.209 2.505
3.210 2.505
3.211 2.505
3.212 2.505
3.213 2.505
3.214 2.504
3.215 2.504
3.216 2.504
3.217 2.504
3.218 2.504
3.219 2.503
3.220 2.503
3.221 2.503
3.222 2.503
3.223 2.503
3.224 2.502
3.225 2.502
3.226 2.502
3.227 2.502
3.228 2.501
3.229 2.501
3.230 2.501
3.231 2.501
3.232 2.501
3.233 2.500
3.234 2.500
3.235 2.500
3.236 2.500
3.237 2.500
3.238 2.499
3.239 2.499
3.240 2.499
3.241 2.499
3.242 2.499
3.243 2.498
3.244 2.498
3.245 2.498
3.246 2.498
3.247 2.498
3.248 2.497
3.249 2.497
3.250 2.497
3.251 2.497
3.252 2.497
3.253 2.496
3.254 2.496
3.255 2.496
3.256 2.496
3.257 2.496
3.258 2.495
3.259 2.495
3.260 2.495
3.261 2.495
3.262 2.495
3.263 2.494
3.264 2.494
3.265 2.494
3.266 2.494
3.267 2.494
3.268 2.493
3.269 2.493
3.270 2.493
3.271 2.493
3.272 2.493
3.273 2.492
3.274 2.492
3.275 2.492
3.276 2.492
3.277 2.492
3.278 2.491
3.279 2.491
3.280 2.491
3.281 2.491
3.282 2.491
3.283 2.490
3.284 2.490
3.285 2.490
3.286 2.490
3.287 2.490
3.288 2.489
3.289 2.489
3.290 2.489
3.291 2.489
3.292 2.489
3.293 2.489
3.294 2.488
3.295 2.488
3.296 2.488
3.297 2.488
3.298 2.488
3.299 2.487
3.300 2.487
3.301 2.487
3.302 2.487
3.303 2.487
3.304 2.486
3.305 2.486
3.306 2.486
3.307 2.486
3.308 2.486
3.309 2.485
3.310 2.485
3.311 2.485
3.312 2.485
3.313 2.485
3.314 2.484
3.315 2.484
3.316 2.484
3.317 2.484
3.318 2.484
3.319 2.484
3.320 2.483
3.321 2.483
3.322 2.483
3.323 2.483
3.324 2.483
3.325 2.482
3.326 2.482
3.327 2.482
3.328 2.482
3.329 2.482
3.330 2.481
3.331 2.481
3.332 2.481
3.333 2.481
3.334 2.481
3.335 2.480
3.336 2.480
3.337 2.480
3.338 2.480
3.339 2.480
3.340 2.480
3.341 2.479
3.342 2.479
3.343 2.479
3.344 2.479
3.345 2.479
3.346 2.478
3.347 2.478
3.348 2.478
3.349 2.478
3.350 2.478
3.351 2.477
3.352 2.477
3.353 2.477
3.354 2.477
3.355 2.477
3.356 2.477
3.357 2.476
3.358 2.476
3.359 2.476
3.360 2.476
3.361 2.476
3.362 2.475
3.363 2.475
3.364 2.475
3.365 2.475
3.366 2.475
3.367 2.475
3.368 2.474
3.369 2.474
3.370 2.474
3.371 2.474
3.372 2.474
3.373 2.473
3.374 2.473
3.375 2.473
3.376 2.473
3.377 2.473
3.378 2.473
3.379 2.472
3.380 2.472
3.381 2.472
3.382 2.472
3.383 2.472
3.384 2.471
3.385 2.471
3.386 2.471
3.387 2.471
3.388 2.471
3.389 2.471
3.390 2.470
3.391 2.470
3.392 2.470
3.393 2.470
3.394 2.470
3.395 2.469
3.396 2.469
3.397 2.469
3.398 2.469
3.399 2.469
3.400 2.469
3.401 2.468
3.402 2.468
3.403 2.468
3.404 2.468
3.405 2.468
3.406 2.467
3.407 2.467
3.408 2.467
3.409 2.467
3.410 2.467
3.411 2.467
3.412 2.466
3.413 2.466
3.414 2.466
3.415 2.466
3.416 2.466
3.417 2.466
3.418 2.465
3.419 2.465
3.420 2.465
3.421 2.465
3.422 2.465
3.423 2.464
3.424 2.464
3.425 2.464
3.426 2.464
3.427 2.464
3.428 2.464
3.429 2.463
3.430 2.463
3.431 2.463
3.432 2.463
3.433 2.463
3.434 2.463
3.435 2.462
3.436 2.462
3.437 2.462
3.438 2.462
3.439 2.462
3.440 2.462
3.441 2.461
3.442 2.461
3.443 2.461
3.444 2.461
3.445 2.461
3.446 2.460
3.447 2.460
3.448 2.460
3.449 2.460
3.450 2.460
3.451 2.460
3.452 2.459
3.453 2.459
3.454 2.459
3.455 2.459
3.456 2.459
3.457 2.459
3.458 2.458
3.459 2.458
3.460 2.458
3.461 2.458
3.462 2.458
3.463 2.458
3.464 2.457
3.465 2.457
3.466 2.457
3.467 2.457
3.468 2.457
3.469 2.457
3.470 2.456
3.471 2.456
3.472 2.456
3.473 2.456
3.474 2.456
3.475 2.456
3.476 2.455
3.477 2.455
3.478 2.455
3.479 2.455
3.480 2.455
3.481 2.455
3.482 2.454
3.483 2.454
3.484 2.454
3.485 2.454
3.486 2.454
3.487 2.453
3.488 2.453
3.489 2.453
3.490 2.453
3.491 2.453
3.492 2.453
3.493 2.452
3.494 2.452
3.495 2.452
3.496 2.452
3.497 2.452
3.498 2.452
3.499 2.451
3.500 2.451
3.501 2.451
3.502 2.451
3.503 2.451
3.504 2.451
3.505 2.451
3.506 2.450
3.507 2.450
3.508 2.450
3.509 2.450
3.510 2.450
3.511 2.450
3.512 2.449
3.513 2.449
3.514 2.449
3.515 2.449
3.516 2.449
3.517 2.449
3.518 2.448
3.519 2.448
3.520 2.448
3.521 2.448
3.522 2.448
3.523 2.448
3.524 2.447
3.525 2.447
3.526 2.447
3.527 2.447
3.528 2.447
3.529 2.447
3.530 2.446
3.531 2.446
3.532 2.446
3.533 2.446
3.534 2.446
3.535 2.446
3.536 2.445
3.537 2.445
3.538 2.445
3.539 2.445
3.540 2.445
3.541 2.445
3.542 2.444
3.543 2.444
3.544 2.444
3.545 2.444
3.546 2.444
3.547 2.444
3.548 2.443
3.549 2.443
3.550 2.443
3.551 2.443
3.552 2.443
3.553 2.443
3.554 2.443
3.555 2.442
3.556 2.442
3.557 2.442
3.558 2.442
3.559 2.442
3.560 2.442
3.561 2.441
3.562 2.441
3.563 2.441
3.564 2.441
3.565 2.441
3.566 2.441
3.567 2.440
3.568 2.440
3.569 2.440
3.570 2.440
3.571 2.440
3.572 2.440
3.573 2.440
3.574 2.439
3.575 2.439
3.576 2.439
3.577 2.439
3.578 2.439
3.579 2.439
3.580 2.438
3.581 2.438
3.582 2.438
3.583 2.438
3.584 2.438
3.585 2.438
3.586 2.437
3.587 2.437
3.588 2.437
3.589 2.437
3.590 2.437
3.591 2.437
3.592 2.437
3.593 2.436
3.594 2.436
3.595 2.436
3.596 2.436
3.597 2.436
3.598 2.436
3.599 2.435
3.600 2.435
3.601 2.435
3.602 2.435
3.603 2.435
3.604 2.435
3.605 2.435
3.606 2.434
3.607 2.434
3.608 2.434
3.609 2.434
3.610 2.434
3.611 2.434
3.612 2.433
3.613 2.433
3.614 2.433
3.615 2.433
3.616 2.433
3.617 2.433
3.618 2.433
3.619 2.432
3.620 2.432
3.621 2.432
3.622 2.432
3.623 2.432
3.624 2.432
3.625 2.431
3.626 2.431
3.627 2.431
3.628 2.431
3.629 2.431
3.630 2.431
3.631 2.431
3.632 2.430
3.633 2.430
3.634 2.430
3.635 2.430
3.636 2.430
3.637 2.430
3.638 2.430
3.639 2.429
3.640 2.429
3.641 2.429
3.642 2.429
3.643 2.429
3.644 2.429
3.645 2.428
3.646 2.428
3.647 2.428
3.648 2.428
3.649 2.428
3.650 2.428
3.651 2.428
3.652 2.427
3.653 2.427
3.654 2.427
3.655 2.427
3.656 2.427
3.657 2.427
3.658 2.427
3.659 2.426
3.660 2.426
3.661 2.426
3.662 2.426
3.663 2.426
3.664 2.426
3.665 2.425
3.666 2.425
3.667 2.425
3.668 2.425
3.669 2.425
3.670 2.425
3.671 2.425
3.672 2.424
3.673 2.424
3.674 2.424
3.675 2.424
3.676 2.424
3.677 2.424
3.678 2.424
3.679 2.423
3.680 2.423
3.681 2.423
3.682 2.423
3.683 2.423
3.684 2.423
3.685 2.423
3.686 2.422
3.687 2.422
3.688 2.422
3.689 2.422
3.690 2.422
3.691 2.422
3.692 2.422
3.693 2.421
3.694 2.421
3.695 2.421
3.696 2.421
3.697 2.421
3.698 2.421
3.699 2.421
3.700 2.420
3.701 2.420
3.702 2.420
3.703 2.420
3.704 2.420
3.705 2.420
3.706 2.420
3.707 2.419
3.708 2.419
3.709 2.419
3.710 2.419
3.711 2.419
3.712 2.419
3.713 2.419
3.714 2.418
3.715 2.418
3.716 2.418
3.717 2.418
3.718 2.418
3.719 2.418
3.720 2.418
3.721 2.417
3.722 2.417
3.723 2.417
3.724 2.417
3.725 2.417
3.726 2.417
3.727 2.417
3.728 2.416
3.729 2.416
3.730 2.416
3.731 2.416
3.732 2.416
3.733 2.416
3.734 2.416
3.735 2.415
3.736 2.415
3.737 2.415
3.738 2.415
3.739 2.415
3.740 2.415
3.741 2.415
3.742 2.414
3.743 2.414
3.744 2.414
3.745 2.414
3.746 2.414
3.747 2.414
3.748 2.414
3.749 2.413
3.750 2.413
3.751 2.413
3.752 2.413
3.753 2.413
3.754 2.413
3.755 2.413
3.756 2.412
3.757 2.412
3.758 2.412
3.759 2.412
3.760 2.412
3.761 2.412
3.762 2.412
3.763 2.411
3.764 2.411
3.765 2.411
3.766 2.411
3.767 2.411
3.768 2.411
3.769 2.411
3.770 2.411
3.771 2.410
3.772 2.410
3.773 2.410
3.774 2.410
3.775 2.410
3.776 2.410
3.777 2.410
3.778 2.409
3.779 2.409
3.780 2.409
3.781 2.409
3.782 2.409
3.783 2.409
3.784 2.409
3.785 2.408
3.786 2.408
3.787 2.408
3.788 2.408
3.789 2.408
3.790 2.408
3.791 2.408
3.792 2.408
3.793 2.407
3.794 2.407
3.795 2.407
3.796 2.407
3.797 2.407
3.798 2.407
3.799 2.407
3.800 2.406
3.801 2.406
3.802 2.406
3.803 2.406
3.804 2.406
3.805 2.406
3.806 2.406
3.807 2.406
3.808 2.405
3.809 2.405
3.810 2.405
3.811 2.405
3.812 2.405
3.813 2.405
3.814 2.405
3.815 2.404
3.816 2.404
3.817 2.404
3.818 2.404
3.819 2.404
3.820 2.404
3.821 2.404
3.822 2.404
3.823 2.403
3.824 2.403
3.825 2.403
3.826 2.403
3.827 2.403
3.828 2.403
3.829 2.403
3.830 2.402
3.831 2.402
3.832 2.402
3.833 2.402
3.834 2.402
3.835 2.402
3.836 2.402
3.837 2.402
3.838 2.401
3.839 2.401
3.840 2.401
3.841 2.401
3.842 2.401
3.843 2.401
3.844 2.401
3.845 2.400
3.846 2.400
3.847 2.400
3.848 2.400
3.849 2.400
3.850 2.400
3.851 2.400
3.852 2.400
3.853 2.399
3.854 2.399
3.855 2.399
3.856 2.399
3.857 2.399
3.858 2.399
3.859 2.399
3.860 2.399
3.861 2.398
3.862 2.398
3.863 2.398
3.864 2.398
3.865 2.398
3.866 2.398
3.867 2.398
3.868 2.397
3.869 2.397
3.870 2.397
3.871 2.397
3.872 2.397
3.873 2.397
3.874 2.397
3.875 2.397
3.876 2.396
3.877 2.396
3.878 2.396
3.879 2.396
3.880 2.396
3.881 2.396
3.882 2.396
3.883 2.396
3.884 2.395
3.885 2.395
3.886 2.395
3.887 2.395
3.888 2.395
3.889 2.395
3.890 2.395
3.891 2.395
3.892 2.394
3.893 2.394
3.894 2.394
3.895 2.394
3.896 2.394
3.897 2.394
3.898 2.394
3.899 2.394
3.900 2.393
3.901 2.393
3.902 2.393
3.903 2.393
3.904 2.393
3.905 2.393
3.906 2.393
3.907 2.393
3.908 2.392
3.909 2.392
3.910 2.392
3.911 2.392
3.912 2.392
3.913 2.392
3.914 2.392
3.915 2.392
3.916 2.391
3.917 2.391
3.918 2.391
3.919 2.391
3.920 2.391
3.921 2.391
3.922 2.391
3.923 2.391
3.924 2.390
3.925 2.390
3.926 2.390
3.927 2.390
3.928 2.390
3.929 2.390
3.930 2.390
3.931 2.390
3.932 2.389
3.933 2.389
3.934 2.389
3.935 2.389
3.936 2.389
3.937 2.389
3.938 2.389
3.939 2.389
3.940 2.388
3.941 2.388
3.942 2.388
3.943 2.388
3.944 2.388
3.945 2.388
3.946 2.388
3.947 2.388
3.948 2.387
3.949 2.387
3.950 2.387
3.951 2.387
3.952 2.387
3.953 2.387
3.954 2.387
3.955 2.387
3.956 2.386
3.957 2.386
3.958 2.386
3.959 2.386
3.960 2.386
3.961 2.386
3.962 2.386
3.963 2.386
3.964 2.385
3.965 2.385
3.966 2.385
3.967 2.385
3.968 2.385
3.969 2.385
3.970 2.385
3.971 2.385
3.972 2.385
3.973 2.384
3.974 2.384
3.975 2.384
3.976 2.384
3.977 2.384
3.978 2.384
3.979 2.384
3.980 2.384
3.981 2.383
3.982 2.383
3.983 2.383
3.984 2.383
3.985 2.383
3.986 2.383
3.987 2.383
3.988 2.383
3.989 2.382
3.990 2.382
3.991 2.382
3.992 2.382
3.993 2.382
3.994 2.382
3.995 2.382
3.996 2.382
3.997 2.382
3.998 2.381
3.999 2.381
4.000 2.381
4.001 2.381
4.002 2.381
4.003 2.381
4.004 2.381
4.005 2.381
4.006 2.380
4.007 2.380
4.008 2.380
4.009 2.380
4.010 2.380
4.011 2.380
4.012 2.380
4.013 2.380
4.014 2.380
4.015 2.379
4.016 2.379
4.017 2.379
4.018 2.379
4.019 2.379
4.020 2.379
4.021 2.379
4.022 2.379
4.023 2.378
4.024 2.378
4.025 2.378
4.026 2.378
4.027 2.378
4.028 2.378
4.029 2.378
4.030 2.378
4.031 2.378
4.032 2.377
4.033 2.377
4.034 2.377
4.035 2.377
4.036 2.377
4.037 2.377
4.038 2.377
4.039 2.377
4.040 2.376
4.041 2.376
4.042 2.376
4.043 2.376
4.044 2.376
4.045 2.376
4.046 2.376
4.047 2.376
4.048 2.376
4.049 2.375
4.050 2.375
4.051 2.375
4.052 2.375
4.053 2.375
4.054 2.375
4.055 2.375
4.056 2.375
4.057 2.375
4.058 2.374
4.059 2.374
4.060 2.374
4.061 2.374
4.062 2.374
4.063 2.374
4.064 2.374
4.065 2.374
4.066 2.373
4.067 2.373
4.068 2.373
4.069 2.373
4.070 2.373
4.071 2.373
4.072 2.373
4.073 2.373
4.074 2.373
4.075 2.372
4.076 2.372
4.077 2.372
4.078 2.372
4.079 2.372
4.080 2.372
4.081 2.372
4.082 2.372
4.083 2.372
4.084 2.371
4.085 2.371
4.086 2.371
4.087 2.371
4.088 2.371
4.089 2.371
4.090 2.371
4.091 2.371
4.092 2.371
4.093 2.370
4.094 2.370
4.095 2.370
4.096 2.370
4.097 2.370
4.098 2.370
4.099 2.370
4.100 2.370
4.101 2.370
4.102 2.369
4.103 2.369
4.104 2.369
4.105 2.369
4.106 2.369
4.107 2.369
4.108 2.369
4.109 2.369
4.110 2.369
4.111 2.368
4.112 2.368
4.113 2.368
4.114 2.368
4.115 2.368
4.116 2.368
4.117 2.368
4.118 2.368
4.119 2.368
4.120 2.367
4.121 2.367
4.122 2.367
4.123 2.367
4.124 2.367
4.125 2.367
4.126 2.367
4.127 2.367
4.128 2.367
4.129 2.366
4.130 2.366
4.131 2.366
4.132 2.366
4.133 2.366
4.134 2.366
4.135 2.366
4.136 2.366
4.137 2.366
4.138 2.365
4.139 2.365
4.140 2.365
4.141 2.365
4.142 2.365
4.143 2.365
4.144 2.365
4.145 2.365
4.146 2.365
4.147 2.364
4.148 2.364
4.149 2.364
4.150 2.364
4.151 2.364
4.152 2.364
4.153 2.364
4.154 2.364
4.155 2.364
4.156 2.364
4.157 2.363
4.158 2.363
4.159 2.363
4.160 2.363
4.161 2.363
4.162 2.363
4.163 2.363
4.164 2.363
4.165 2.363
4.166 2.362
4.167 2.362
4.168 2.362
4.169 2.362
4.170 2.362
4.171 2.362
4.172 2.362
4.173 2.362
4.174 2.362
4.175 2.361
4.176 2.361
4.177 2.361
4.178 2.361
4.179 2.361
4.180 2.361
4.181 2.361
4.182 2.361
4.183 2.361
4.184 2.361
4.185 2.360
4.186 2.360
4.187 2.360
4.188 2.360
4.189 2.360
4.190 2.360
4.191 2.360
4.192 2.360
4.193 2.360
4.194 2.359
4.195 2.359
4.196 2.359
4.197 2.359
4.198 2.359
4.199 2.359
4.200 2.359
4.201 2.359
4.202 2.359
4.203 2.359
4.204 2.358
4.205 2.358
4.206 2.358
4.207 2.358
4.208 2.358
4.209 2.358
4.210 2.358
4.211 2.358
4.212 2.358
4.213 2.357
4.214 2.357
4.215 2.357
4.216 2.357
4.217 2.357
4.218 2.357
4.219 2.357
4.220 2.357
4.221 2.357
4.222 2.357
4.223 2.356
4.224 2.356
4.225 2.356
4.226 2.356
4.227 2.356
4.228 2.356
4.229 2.356
4.230 2.356
4.231 2.356
4.232 2.355
4.233 2.355
4.234 2.355
4.235 2.355
4.236 2.355
4.237 2.355
4.238 2.355
4.239 2.355
4.240 2.355
4.241 2.355
4.242 2.354
4.243 2.354
4.244 2.354
4.245 2.354
4.246 2.354
4.247 2.354
4.248 2.354
4.249 2.354
4.250 2.354
4.251 2.354
4.252 2.353
4.253 2.353
4.254 2.353
4.255 2.353
4.256 2.353
4.257 2.353
4.258 2.353
4.259 2.353
4.260 2.353
4.261 2.353
4.262 2.352
4.263 2.352
4.264 2.352
4.265 2.352
4.266 2.352
4.267 2.352
4.268 2.352
4.269 2.352
4.270 2.352
4.271 2.352
4.272 2.351
4.273 2.351
4.274 2.351
4.275 2.351
4.276 2.351
4.277 2.351
4.278 2.351
4.279 2.351
4.280 2.351
4.281 2.351
4.282 2.350
4.283 2.350
4.284 2.350
4.285 2.350
4.286 2.350
4.287 2.350
4.288 2.350
4.289 2.350
4.290 2.350
4.291 2.350
4.292 2.349
4.293 2.349
4.294 2.349
4.295 2.349
4.296 2.349
4.297 2.349
4.298 2.349
4.299 2.349
4.300 2.349
4.301 2.349
4.302 2.348
4.303 2.348
4.304 2.348
4.305 2.348
4.306 2.348
4.307 2.348
4.308 2.348
4.309 2.348
4.310 2.348
4.311 2.348
4.312 2.347
4.313 2.347
4.314 2.347
4.315 2.347
4.316 2.347
4.317 2.347
4.318 2.347
4.319 2.347
4.320 2.347
4.321 2.347
4.322 2.346
4.323 2.346
4.324 2.346
4.325 2.346
4.326 2.346
4.327 2.346
4.328 2.346
4.329 2.346
4.330 2.346
4.331 2.346
4.332 2.345
4.333 2.345
4.334 2.345
4.335 2.345
4.336 2.345
4.337 2.345
4.338 2.345
4.339 2.345
4.340 2.345
4.341 2.345
4.342 2.344
4.343 2.344
4.344 2.344
4.345 2.344
4.346 2.344
4.347 2.344
4.348 2.344
4.349 2.344
4.350 2.344
4.351 2.344
4.352 2.344
4.353 2.343
4.354 2.343
4.355 2.343
4.356 2.343
4.357 2.343
4.358 2.343
4.359 2.343
4.360 2.343
4.361 2.343
4.362 2.343
4.363 2.342
4.364 2.342
4.365 2.342
4.366 2.342
4.367 2.342
4.368 2.342
4.369 2.342
4.370 2.342
4.371 2.342
4.372 2.342
4.373 2.342
4.374 2.341
4.375 2.341
4.376 2.341
4.377 2.341
4.378 2.341
4.379 2.341
4.380 2.341
4.381 2.341
4.382 2.341
4.383 2.341
4.384 2.340
4.385 2.340
4.386 2.340
4.387 2.340
4.388 2.340
4.389 2.340
4.390 2.340
4.391 2.340
4.392 2.340
4.393 2.340
4.394 2.340
4.395 2.339
4.396 2.339
4.397 2.339
4.398 2.339
4.399 2.339
4.400 2.339
4.401 2.339
4.402 2.339
4.403 2.339
4.404 2.339
4.405 2.338
4.406 2.338
4.407 2.338
4.408 2.338
4.409 2.338
4.410 2.338
4.411 2.338
4.412 2.338
4.413 2.338
4.414 2.338
4.415 2.338
4.416 2.337
4.417 2.337
4.418 2.337
4.419 2.337
4.420 2.337
4.421 2.337
4.422 2.337
4.423 2.337
4.424 2.337
4.425 2.337
4.426 2.337
4.427 2.336
4.428 2.336
4.429 2.336
4.430 2.336
4.431 2.336
4.432 2.336
4.433 2.336
4.434 2.336
4.435 2.336
4.436 2.336
4.437 2.336
4.438 2.335
4.439 2.335
4.440 2.335
4.441 2.335
4.442 2.335
4.443 2.335
4.444 2.335
4.445 2.335
4.446 2.335
4.447 2.335
4.448 2.335
4.449 2.334
4.450 2.334
4.451 2.334
4.452 2.334
4.453 2.334
4.454 2.334
4.455 2.334
4.456 2.334
4.457 2.334
4.458 2.334
4.459 2.334
4.460 2.333
4.461 2.333
4.462 2.333
4.463 2.333
4.464 2.333
4.465 2.333
4.466 2.333
4.467 2.333
4.468 2.333
4.469 2.333
4.470 2.333
4.471 2.332
4.472 2.332
4.473 2.332
4.474 2.332
4.475 2.332
4.476 2.332
4.477 2.332
4.478 2.332
4.479 2.332
4.480 2.332
4.481 2.332
4.482 2.331
4.483 2.331
4.484 2.331
4.485 2.331
4.486 2.331
4.487 2.331
4.488 2.331
4.489 2.331
4.490 2.331
4.491 2.331
4.492 2.331
4.493 2.330
4.494 2.330
4.495 2.330
4.496 2.330
4.497 2.330
4.498 2.330
4.499 2.330
4.500 2.330
4.501 2.330
4.502 2.330
4.503 2.330
4.504 2.329
4.505 2.329
4.506 2.329
4.507 2.329
4.508 2.329
4.509 2.329
4.510 2.329
4.511 2.329
4.512 2.329
4.513 2.329
4.514 2.329
4.515 2.328
4.516 2.328
4.517 2.328
4.518 2.328
4.519 2.328
4.520 2.328
4.521 2.328
4.522 2.328
4.523 2.328
4.524 2.328
4.525 2.328
4.526 2.328
4.527 2.327
4.528 2.327
4.529 2.327
4.530 2.327
4.531 2.327
4.532 2.327
4.533 2.327
4.534 2.327
4.535 2.327
4.536 2.327
4.537 2.327
4.538 2.326
4.539 2.326
4.540 2.326
4.541 2.326
4.542 2.326
4.543 2.326
4.544 2.326
4.545 2.326
4.546 2.326
4.547 2.326
4.548 2.326
4.549 2.326
4.550 2.325
4.551 2.325
4.552 2.325
4.553 2.325
4.554 2.325
4.555 2.325
4.556 2.325
4.557 2.325
4.558 2.325
4.559 2.325
4.560 2.325
4.561 2.324
4.562 2.324
4.563 2.324
4.564 2.324
4.565 2.324
4.566 2.324
4.567 2.324
4.568 2.324
4.569 2.324
4.570 2.324
4.571 2.324
4.572 2.324
4.573 2.323
4.574 2.323
4.575 2.323
4.576 2.323
4.577 2.323
4.578 2.323
4.579 2.323
4.580 2.323
4.581 2.323
4.582 2.323
4.583 2.323
4.584 2.323
4.585 2.322
4.586 2.322
4.587 2.322
4.588 2.322
4.589 2.322
4.590 2.322
4.591 2.322
4.592 2.322
4.593 2.322
4.594 2.322
4.595 2.322
4.596 2.321
4.597 2.321
4.598 2.321
4.599 2.321
4.600 2.321
4.601 2.321
4.602 2.321
4.603 2.321
4.604 2.321
4.605 2.321
4.606 2.321
4.607 2.321
4.608 2.320
4.609 2.320
4.610 2.320
4.611 2.320
4.612 2.320
4.613 2.320
4.614 2.320
4.615 2.320
4.616 2.320
4.617 2.320
4.618 2.320
4.619 2.320
4.620 2.319
4.621 2.319
4.622 2.319
4.623 2.319
4.624 2.319
4.625 2.319
4.626 2.319
4.627 2.319
4.628 2.319
4.629 2.319
4.630 2.319
4.631 2.319
4.632 2.318
4.633 2.318
4.634 2.318
4.635 2.318
4.636 2.318
4.637 2.318
4.638 2.318
4.639 2.318
4.640 2.318
4.641 2.318
4.642 2.318
4.643 2.318
4.644 2.317
4.645 2.317
4.646 2.317
4.647 2.317
4.648 2.317
4.649 2.317
4.650 2.317
4.651 2.317
4.652 2.317
4.653 2.317
4.654 2.317
4.655 2.317
4.656 2.317
4.657 2.316
4.658 2.316
4.659 2.316
4.660 2.316
4.661 2.316
4.662 2.316
4.663 2.316
4.664 2.316
4.665 2.316
4.666 2.316
4.667 2.316
4.668 2.316
4.669 2.315
4.670 2.315
4.671 2.315
4.672 2.315
4.673 2.315
4.674 2.315
4.675 2.315
4.676 2.315
4.677 2.315
4.678 2.315
4.679 2.315
4.680 2.315
4.681 2.314
4.682 2.314
4.683 2.314
4.684 2.314
4.685 2.314
4.686 2.314
4.687 2.314
4.688 2.314
4.689 2.314
4.690 2.314
4.691 2.314
4.692 2.314
4.693 2.314
4.694 2.313
4.695 2.313
4.696 2.313
4.697 2.313
4.698 2.313
4.699 2.313
4.700 2.313
4.701 2.313
4.702 2.313
4.703 2.313
4.704 2.313
4.705 2.313
4.706 2.312
4.707 2.312
4.708 2.312
4.709 2.312
4.710 2.312
4.711 2.312
4.712 2.312
4.713 2.312
4.714 2.312
4.715 2.312
4.716 2.312
4.717 2.312
4.718 2.312
4.719 2.311
4.720 2.311
4.721 2.311
4.722 2.311
4.723 2.311
4.724 2.311
4.725 2.311
4.726 2.311
4.727 2.311
4.728 2.311
4.729 2.311
4.730 2.311
4.731 2.310
4.732 2.310
4.733 2.310
4.734 2.310
4.735 2.310
4.736 2.310
4.737 2.310
4.738 2.310
4.739 2.310
4.740 2.310
4.741 2.310
4.742 2.310
4.743 2.310
4.744 2.309
4.745 2.309
4.746 2.309
4.747 2.309
4.748 2.309
4.749 2.309
4.750 2.309
4.751 2.309
4.752 2.309
4.753 2.309
4.754 2.309
4.755 2.309
4.756 2.309
4.757 2.308
4.758 2.308
4.759 2.308
4.760 2.308
4.761 2.308
4.762 2.308
4.763 2.308
4.764 2.308
4.765 2.308
4.766 2.308
4.767 2.308
4.768 2.308
4.769 2.308
4.770 2.307
4.771 2.307
4.772 2.307
4.773 2.307
4.774 2.307
4.775 2.307
4.776 2.307
4.777 2.307
4.778 2.307
4.779 2.307
4.780 2.307
4.781 2.307
4.782 2.307
4.783 2.306
4.784 2.306
4.785 2.306
4.786 2.306
4.787 2.306
4.788 2.306
4.789 2.306
4.790 2.306
4.791 2.306
4.792 2.306
4.793 2.306
4.794 2.306
4.795 2.306
4.796 2.305
4.797 2.305
4.798 2.305
4.799 2.305
4.800 2.305
4.801 2.305
4.802 2.305
4.803 2.305
4.804 2.305
4.805 2.305
4.806 2.305
4.807 2.305
4.808 2.305
4.809 2.304
4.810 2.304
4.811 2.304
4.812 2.304
4.813 2.304
4.814 2.304
4.815 2.304
4.816 2.304
4.817 2.304
4.818 2.304
4.819 2.304
4.820 2.304
4.821 2.304
4.822 2.303
4.823 2.303
4.824 2.303
4.825 2.303
4.826 2.303
4.827 2.303
4.828 2.303
4.829 2.303
4.830 2.303
4.831 2.303
4.832 2.303
4.833 2.303
4.834 2.303
4.835 2.302
4.836 2.302
4.837 2.302
4.838 2.302
4.839 2.302
4.840 2.302
4.841 2.302
4.842 2.302
4.843 2.302
4.844 2.302
4.845 2.302
4.846 2.302
4.847 2.302
4.848 2.302
4.849 2.301
4.850 2.301
4.851 2.301
4.852 2.301
4.853 2.301
4.854 2.301
4.855 2.301
4.856 2.301
4.857 2.301
4.858 2.301
4.859 2.301
4.860 2.301
4.861 2.301
4.862 2.300
4.863 2.300
4.864 2.300
4.865 2.300
4.866 2.300
4.867 2.300
4.868 2.300
4.869 2.300
4.870 2.300
4.871 2.300
4.872 2.300
4.873 2.300
4.874 2.300
4.875 2.300
4.876 2.299
4.877 2.299
4.878 2.299
4.879 2.299
4.880 2.299
4.881 2.299
4.882 2.299
4.883 2.299
4.884 2.299
4.885 2.299
4.886 2.299
4.887 2.299
4.888 2.299
4.889 2.299
4.890 2.298
4.891 2.298
4.892 2.298
4.893 2.298
4.894 2.298
4.895 2.298
4.896 2.298
4.897 2.298
4.898 2.298
4.899 2.298
4.900 2.298
4.901 2.298
4.902 2.298
4.903 2.297
4.904 2.297
4.905 2.297
4.906 2.297
4.907 2.297
4.908 2.297
4.909 2.297
4.910 2.297
4.911 2.297
4.912 2.297
4.913 2.297
4.914 2.297
4.915 2.297
4.916 2.297
4.917 2.296
4.918 2.296
4.919 2.296
4.920 2.296
4.921 2.296
4.922 2.296
4.923 2.296
4.924 2.296
4.925 2.296
4.926 2.296
4.927 2.296
4.928 2.296
4.929 2.296
4.930 2.296
4.931 2.295
4.932 2.295
4.933 2.295
4.934 2.295
4.935 2.295
4.936 2.295
4.937 2.295
4.938 2.295
4.939 2.295
4.940 2.295
4.941 2.295
4.942 2.295
4.943 2.295
4.944 2.295
4.945 2.294
4.946 2.294
4.947 2.294
4.948 2.294
4.949 2.294
4.950 2.294
4.951 2.294
4.952 2.294
4.953 2.294
4.954 2.294
4.955 2.294
4.956 2.294
4.957 2.294
4.958 2.294
4.959 2.293
4.960 2.293
4.961 2.293
4.962 2.293
4.963 2.293
4.964 2.293
4.965 2.293
4.966 2.293
4.967 2.293
4.968 2.293
4.969 2.293
4.970 2.293
4.971 2.293
4.972 2.293
4.973 2.293
4.974 2.292
4.975 2.292
4.976 2.292
4.977 2.292
4.978 2.292
4.979 2.292
4.980 2.292
4.981 2.292
4.982 2.292
4.983 2.292
4.984 2.292
4.985 2.292
4.986 2.292
4.987 2.292
4.988 2.291
4.989 2.291
4.990 2.291
4.991 2.291
4.992 2.291
4.993 2.291
4.994 2.291
4.995 2.291
4.996 2.291
4.997 2.291
4.998 2.291
4.999 2.291
5.000 2.291
5.001 2.291
5.002 2.290
5.003 2.290
5.004 2.290
5.005 2.290
5.006 2.290
5.007 2.290
5.008 2.290
5.009 2.290
5.010 2.290
5.011 2.290
5.012 2.290
5.013 2.290
5.014 2.290
5.015 2.290
5.016 2.290
5.017 2.289
5.018 2.289
5.019 2.289
5.020 2.289
5.021 2.289
5.022 2.289
5.023 2.289
5.024 2.289
5.025 2.289
5.026 2.289
5.027 2.289
5.028 2.289
5.029 2.289
5.030 2.289
5.031 2.289
5.032 2.288
5.033 2.288
5.034 2.288
5.035 2.288
5.036 2.288
5.037 2.288
5.038 2.288
5.039 2.288
5.040 2.288
5.041 2.288
5.042 2.288
5.043 2.288
5.044 2.288
5.045 2.288
5.046 2.287
5.047 2.287
5.048 2.287
5.049 2.287
5.050 2.287
5.051 2.287
5.052 2.287
5.053 2.287
5.054 2.287
5.055 2.287
5.056 2.287
5.057 2.287
5.058 2.287
5.059 2.287
5.060 2.287
5.061 2.286
5.062 2.286
5.063 2.286
5.064 2.286
5.065 2.286
5.066 2.286
5.067 2.286
5.068 2.286
5.069 2.286
5.070 2.286
5.071 2.286
5.072 2.286
5.073 2.286
5.074 2.286
5.075 2.286
5.076 2.285
5.077 2.285
5.078 2.285
5.079 2.285
5.080 2.285
5.081 2.285
5.082 2.285
5.083 2.285
5.084 2.285
5.085 2.285
5.086 2.285
5.087 2.285
5.088 2.285
5.089 2.285
5.090 2.285
5.091 2.284
5.092 2.284
5.093 2.284
5.094 2.284
5.095 2.284
5.096 2.284
5.097 2.284
5.098 2.284
5.099 2.284
5.100 2.284
5.101 2.284
5.102 2.284
5.103 2.284
5.104 2.284
5.105 2.284
5.106 2.283
5.107 2.283
5.108 2.283
5.109 2.283
5.110 2.283
5.111 2.283
5.112 2.283
5.113 2.283
5.114 2.283
5.115 2.283
5.116 2.283
5.117 2.283
5.118 2.283
5.119 2.283
5.120 2.283
5.121 2.283
5.122 2.282
5.123 2.282
5.124 2.282
5.125 2.282
5.126 2.282
5.127 2.282
5.128 2.282
5.129 2.282
5.130 2.282
5.131 2.282
5.132 2.282
5.133 2.282
5.134 2.282
5.135 2.282
5.136 2.282
5.137 2.281
5.138 2.281
5.139 2.281
5.140 2.281
5.141 2.281
5.142 2.281
5.143 2.281
5.144 2.281
5.145 2.281
5.146 2.281
5.147 2.281
5.148 2.281
5.149 2.281
5.150 2.281
5.151 2.281
5.152 2.280
5.153 2.280
5.154 2.280
5.155 2.280
5.156 2.280
5.157 2.280
5.158 2.280
5.159 2.280
5.160 2.280
5.161 2.280
5.162 2.280
5.163 2.280
5.164 2.280
5.165 2.280
5.166 2.280
5.167 2.280
5.168 2.279
5.169 2.279
5.170 2.279
5.171 2.279
5.172 2.279
5.173 2.279
5.174 2.279
5.175 2.279
5.176 2.279
5.177 2.279
5.178 2.279
5.179 2.279
5.180 2.279
5.181 2.279
5.182 2.279
5.183 2.279
5.184 2.278
5.185 2.278
5.186 2.278
5.187 2.278
5.188 2.278
5.189 2.278
5.190 2.278
5.191 2.278
5.192 2.278
5.193 2.278
5.194 2.278
5.195 2.278
5.196 2.278
5.197 2.278
5.198 2.278
5.199 2.277
5.200 2.277
5.201 2.277
5.202 2.277
5.203 2.277
5.204 2.277
5.205 2.277
5.206 2.277
5.207 2.277
5.208 2.277
5.209 2.277
5.210 2.277
5.211 2.277
5.212 2.277
5.213 2.277
5.214 2.277
5.215 2.276
5.216 2.276
5.217 2.276
5.218 2.276
5.219 2.276
5.220 2.276
5.221 2.276
5.222 2.276
5.223 2.276
5.224 2.276
5.225 2.276
5.226 2.276
5.227 2.276
5.228 2.276
5.229 2.276
5.230 2.276
5.231 2.275
5.232 2.275
5.233 2.275
5.234 2.275
5.235 2.275
5.236 2.275
5.237 2.275
5.238 2.275
5.239 2.275
5.240 2.275
5.241 2.275
5.242 2.275
5.243 2.275
5.244 2.275
5.245 2.275
5.246 2.275
5.247 2.275
5.248 2.274
5.249 2.274
5.250 2.274
5.251 2.274
5.252 2.274
5.253 2.274
5.254 2.274
5.255 2.274
5.256 2.274
5.257 2.274
5.258 2.274
5.259 2.274
5.260 2.274
5.261 2.274
5.262 2.274
5.263 2.274
5.264 2.273
5.265 2.273
5.266 2.273
5.267 2.273
5.268 2.273
5.269 2.273
5.270 2.273
5.271 2.273
5.272 2.273
5.273 2.273
5.274 2.273
5.275 2.273
5.276 2.273
5.277 2.273
5.278 2.273
5.279 2.273
5.280 2.272
5.281 2.272
5.282 2.272
5.283 2.272
5.284 2.272
5.285 2.272
5.286 2.272
5.287 2.272
5.288 2.272
5.289 2.272
5.290 2.272
5.291 2.272
5.292 2.272
5.293 2.272
5.294 2.272
5.295 2.272
5.296 2.272
5.297 2.271
5.298 2.271
5.299 2.271
5.300 2.271
5.301 2.271
5.302 2.271
5.303 2.271
5.304 2.271
5.305 2.271
5.306 2.271
5.307 2.271
5.308 2.271
5.309 2.271
5.310 2.271
5.311 2.271
5.312 2.271
5.313 2.270
5.314 2.270
5.315 2.270
5.316 2.270
5.317 2.270
5.318 2.270
5.319 2.270
5.320 2.270
5.321 2.270
5.322 2.270
5.323 2.270
5.324 2.270
5.325 2.270
5.326 2.270
5.327 2.270
5.328 2.270
5.329 2.270
5.330 2.269
5.331 2.269
5.332 2.269
5.333 2.269
5.334 2.269
5.335 2.269
5.336 2.269
5.337 2.269
5.338 2.269
5.339 2.269
5.340 2.269
5.341 2.269
5.342 2.269
5.343 2.269
5.344 2.269
5.345 2.269
5.346 2.269
5.347 2.268
5.348 2.268
5.349 2.268
5.350 2.268
5.351 2.268
5.352 2.268
5.353 2.268
5.354 2.268
5.355 2.268
5.356 2.268
5.357 2.268
5.358 2.268
5.359 2.268
5.360 2.268
5.361 2.268
5.362 2.268
5.363 2.268
5.364 2.267
5.365 2.267
5.366 2.267
5.367 2.267
5.368 2.267
5.369 2.267
5.370 2.267
5.371 2.267
5.372 2.267
5.373 2.267
5.374 2.267
5.375 2.267
5.376 2.267
5.377 2.267
5.378 2.267
5.379 2.267
5.380 2.267
5.381 2.266
5.382 2.266
5.383 2.266
5.384 2.266
5.385 2.266
5.386 2.266
5.387 2.266
5.388 2.266
5.389 2.266
5.390 2.266
5.391 2.266
5.392 2.266
5.393 2.266
5.394 2.266
5.395 2.266
5.396 2.266
5.397 2.266
5.398 2.266
5.399 2.265
5.400 2.265
5.401 2.265
5.402 2.265
5.403 2.265
5.404 2.265
5.405 2.265
5.406 2.265
5.407 2.265
5.408 2.265
5.409 2.265
5.410 2.265
5.411 2.265
5.412 2.265
5.413 2.265
5.414 2.265
5.415 2.265
5.416 2.264
5.417 2.264
5.418 2.264
5.419 2.264
5.420 2.264
5.421 2.264
5.422 2.264
5.423 2.264
5.424 2.264
5.425 2.264
5.426 2.264
5.427 2.264
5.428 2.264
5.429 2.264
5.430 2.264
5.431 2.264
5.432 2.264
5.433 2.263
5.434 2.263
5.435 2.263
5.436 2.263
5.437 2.263
5.438 2.263
5.439 2.263
5.440 2.263
5.441 2.263
5.442 2.263
5.443 2.263
5.444 2.263
5.445 2.263
5.446 2.263
5.447 2.263
5.448 2.263
5.449 2.263
5.450 2.263
5.451 2.262
5.452 2.262
5.453 2.262
5.454 2.262
5.455 2.262
5.456 2.262
5.457 2.262
5.458 2.262
5.459 2.262
5.460 2.262
5.461 2.262
5.462 2.262
5.463 2.262
5.464 2.262
5.465 2.262
5.466 2.262
5.467 2.262
5.468 2.262
5.469 2.261
5.470 2.261
5.471 2.261
5.472 2.261
5.473 2.261
5.474 2.261
5.475 2.261
5.476 2.261
5.477 2.261
5.478 2.261
5.479 2.261
5.480 2.261
5.481 2.261
5.482 2.261
5.483 2.261
5.484 2.261
5.485 2.261
5.486 2.261
5.487 2.260
5.488 2.260
5.489 2.260
5.490 2.260
5.491 2.260
5.492 2.260
5.493 2.260
5.494 2.260
5.495 2.260
5.496 2.260
5.497 2.260
5.498 2.260
5.499 2.260
5.500 2.260
5.501 2.260
5.502 2.260
5.503 2.260
5.504 2.260
5.505 2.259
5.506 2.259
5.507 2.259
5.508 2.259
5.509 2.259
5.510 2.259
5.511 2.259
5.512 2.259
5.513 2.259
5.514 2.259
5.515 2.259
5.516 2.259
5.517 2.259
5.518 2.259
5.519 2.259
5.520 2.259
5.521 2.259
5.522 2.259
5.523 2.258
5.524 2.258
5.525 2.258
5.526 2.258
5.527 2.258
5.528 2.258
5.529 2.258
5.530 2.258
5.531 2.258
5.532 2.258
5.533 2.258
5.534 2.258
5.535 2.258
5.536 2.258
5.537 2.258
5.538 2.258
5.539 2.258
5.540 2.258
5.541 2.258
5.542 2.257
5.543 2.257
5.544 2.257
5.545 2.257
5.546 2.257
5.547 2.257
5.548 2.257
5.549 2.257
5.550 2.257
5.551 2.257
5.552 2.257
5.553 2.257
5.554 2.257
5.555 2.257
5.556 2.257
5.557 2.257
5.558 2.257
5.559 2.257
5.560 2.256
5.561 2.256
5.562 2.256
5.563 2.256
5.564 2.256
5.565 2.256
5.566 2.256
5.567 2.256
5.568 2.256
5.569 2.256
5.570 2.256
5.571 2.256
5.572 2.256
5.573 2.256
5.574 2.256
5.575 2.256
5.576 2.256
5.577 2.256
5.578 2.256
5.579 2.255
5.580 2.255
5.581 2.255
5.582 2.255
5.583 2.255
5.584 2.255
5.585 2.255
5.586 2.255
5.587 2.255
5.588 2.255
5.589 2.255
5.590 2.255
5.591 2.255
5.592 2.255
5.593 2.255
5.594 2.255
5.595 2.255
5.596 2.255
5.597 2.254
5.598 2.254
5.599 2.254
5.600 2.254
5.601 2.254
5.602 2.254
5.603 2.254
5.604 2.254
5.605 2.254
5.606 2.254
5.607 2.254
5.608 2.254
5.609 2.254
5.610 2.254
5.611 2.254
5.612 2.254
5.613 2.254
5.614 2.254
5.615 2.254
5.616 2.253
5.617 2.253
5.618 2.253
5.619 2.253
5.620 2.253
5.621 2.253
5.622 2.253
5.623 2.253
5.624 2.253
5.625 2.253
5.626 2.253
5.627 2.253
5.628 2.253
5.629 2.253
5.630 2.253
5.631 2.253
5.632 2.253
5.633 2.253
5.634 2.253
5.635 2.252
5.636 2.252
5.637 2.252
5.638 2.252
5.639 2.252
5.640 2.252
5.641 2.252
5.642 2.252
5.643 2.252
5.644 2.252
5.645 2.252
5.646 2.252
5.647 2.252
5.648 2.252
5.649 2.252
5.650 2.252
5.651 2.252
5.652 2.252
5.653 2.252
5.654 2.252
5.655 2.251
5.656 2.251
5.657 2.251
5.658 2.251
5.659 2.251
5.660 2.251
5.661 2.251
5.662 2.251
5.663 2.251
5.664 2.251
5.665 2.251
5.666 2.251
5.667 2.251
5.668 2.251
5.669 2.251
5.670 2.251
5.671 2.251
5.672 2.251
5.673 2.251
5.674 2.250
5.675 2.250
5.676 2.250
5.677 2.250
5.678 2.250
5.679 2.250
5.680 2.250
5.681 2.250
5.682 2.250
5.683 2.250
5.684 2.250
5.685 2.250
5.686 2.250
5.687 2.250
5.688 2.250
5.689 2.250
5.690 2.250
5.691 2.250
5.692 2.250
5.693 2.250
5.694 2.249
5.695 2.249
5.696 2.249
5.697 2.249
5.698 2.249
5.699 2.249
5.700 2.249
5.701 2.249
5.702 2.249
5.703 2.249
5.704 2.249
5.705 2.249
5.706 2.249
5.707 2.249
5.708 2.249
5.709 2.249
5.710 2.249
5.711 2.249
5.712 2.249
5.713 2.248
5.714 2.248
5.715 2.248
5.716 2.248
5.717 2.248
5.718 2.248
5.719 2.248
5.720 2.248
5.721 2.248
5.722 2.248
5.723 2.248
5.724 2.248
5.725 2.248
5.726 2.248
5.727 2.248
5.728 2.248
5.729 2.248
5.730 2.248
5.731 2.248
5.732 2.248
5.733 2.247
5.734 2.247
5.735 2.247
5.736 2.247
5.737 2.247
5.738 2.247
5.739 2.247
5.740 2.247
5.741 2.247
5.742 2.247
5.743 2.247
5.744 2.247
5.745 2.247
5.746 2.247
5.747 2.247
5.748 2.247
5.749 2.247
5.750 2.247
5.751 2.247
5.752 2.247
5.753 2.246
5.754 2.246
5.755 2.246
5.756 2.246
5.757 2.246
5.758 2.246
5.759 2.246
5.760 2.246
5.761 2.246
5.762 2.246
5.763 2.246
5.764 2.246
5.765 2.246
5.766 2.246
5.767 2.246
5.768 2.246
5.769 2.246
5.770 2.246
5.771 2.246
5.772 2.246
5.773 2.245
5.774 2.245
5.775 2.245
5.776 2.245
5.777 2.245
5.778 2.245
5.779 2.245
5.780 2.245
5.781 2.245
5.782 2.245
5.783 2.245
5.784 2.245
5.785 2.245
5.786 2.245
5.787 2.245
5.788 2.245
5.789 2.245
5.790 2.245
5.791 2.245
5.792 2.245
5.793 2.245
5.794 2.244
5.795 2.244
5.796 2.244
5.797 2.244
5.798 2.244
5.799 2.244
5.800 2.244
5.801 2.244
5.802 2.244
5.803 2.244
5.804 2.244
5.805 2.244
5.806 2.244
5.807 2.244
5.808 2.244
5.809 2.244
5.810 2.244
5.811 2.244
5.812 2.244
5.813 2.244
5.814 2.243
5.815 2.243
5.816 2.243
5.817 2.243
5.818 2.243
5.819 2.243
5.820 2.243
5.821 2.243
5.822 2.243
5.823 2.243
5.824 2.243
5.825 2.243
5.826 2.243
5.827 2.243
5.828 2.243
5.829 2.243
5.830 2.243
5.831 2.243
5.832 2.243
5.833 2.243
5.834 2.243
5.835 2.242
5.836 2.242
5.837 2.242
5.838 2.242
5.839 2.242
5.840 2.242
5.841 2.242
5.842 2.242
5.843 2.242
5.844 2.242
5.845 2.242
5.846 2.242
5.847 2.242
5.848 2.242
5.849 2.242
5.850 2.242
5.851 2.242
5.852 2.242
5.853 2.242
5.854 2.242
5.855 2.242
5.856 2.241
5.857 2.241
5.858 2.241
5.859 2.241
5.860 2.241
5.861 2.241
5.862 2.241
5.863 2.241
5.864 2.241
5.865 2.241
5.866 2.241
5.867 2.241
5.868 2.241
5.869 2.241
5.870 2.241
5.871 2.241
5.872 2.241
5.873 2.241
5.874 2.241
5.875 2.241
5.876 2.241
5.877 2.240
5.878 2.240
5.879 2.240
5.880 2.240
5.881 2.240
5.882 2.240
5.883 2.240
5.884 2.240
5.885 2.240
5.886 2.240
5.887 2.240
5.888 2.240
5.889 2.240
5.890 2.240
5.891 2.240
5.892 2.240
5.893 2.240
5.894 2.240
5.895 2.240
5.896 2.240
5.897 2.240
5.898 2.239
5.899 2.239
5.900 2.239
5.901 2.239
5.902 2.239
5.903 2.239
5.904 2.239
5.905 2.239
5.906 2.239
5.907 2.239
5.908 2.239
5.909 2.239
5.910 2.239
5.911 2.239
5.912 2.239
5.913 2.239
5.914 2.239
5.915 2.239
5.916 2.239
5.917 2.239
5.918 2.239
5.919 2.238
5.920 2.238
5.921 2.238
5.922 2.238
5.923 2.238
5.924 2.238
5.925 2.238
5.926 2.238
5.927 2.238
5.928 2.238
5.929 2.238
5.930 2.238
5.931 2.238
5.932 2.238
5.933 2.238
5.934 2.238
5.935 2.238
5.936 2.238
5.937 2.238
5.938 2.238
5.939 2.238
5.940 2.238
5.941 2.237
5.942 2.237
5.943 2.237
5.944 2.237
5.945 2.237
5.946 2.237
5.947 2.237
5.948 2.237
5.949 2.237
5.950 2.237
5.951 2.237
5.952 2.237
5.953 2.237
5.954 2.237
5.955 2.237
5.956 2.237
5.957 2.237
5.958 2.237
5.959 2.237
5.960 2.237
5.961 2.237
5.962 2.237
5.963 2.236
5.964 2.236
5.965 2.236
5.966 2.236
5.967 2.236
5.968 2.236
5.969 2.236
5.970 2.236
5.971 2.236
5.972 2.236
5.973 2.236
5.974 2.236
5.975 2.236
5.976 2.236
5.977 2.236
5.978 2.236
5.979 2.236
5.980 2.236
5.981 2.236
5.982 2.236
5.983 2.236
5.984 2.236
5.985 2.235
5.986 2.235
5.987 2.235
5.988 2.235
5.989 2.235
5.990 2.235
5.991 2.235
5.992 2.235
5.993 2.235
5.994 2.235
5.995 2.235
5.996 2.235
5.997 2.235
5.998 2.235
5.999 2.235
6.000 2.235
6.001 2.235
6.002 2.235
6.003 2.235
6.004 2.235
6.005 2.235
6.006 2.235
6.007 2.234
6.008 2.234
6.009 2.234
6.010 2.234
6.011 2.234
6.012 2.234
6.013 2.234
6.014 2.234
6.015 2.234
6.016 2.234
6.017 2.234
6.018 2.234
6.019 2.234
6.020 2.234
6.021 2.234
6.022 2.234
6.023 2.234
6.024 2.234
6.025 2.234
6.026 2.234
6.027 2.234
6.028 2.234
6.029 2.233
6.030 2.233
6.031 2.233
6.032 2.233
6.033 2.233
6.034 2.233
6.035 2.233
6.036 2.233
6.037 2.233
6.038 2.233
6.039 2.233
6.040 2.233
6.041 2.233
6.042 2.233
6.043 2.233
6.044 2.233
6.045 2.233
6.046 2.233
6.047 2.233
6.048 2.233
6.049 2.233
6.050 2.233
6.051 2.233
6.052 2.232
6.053 2.232
6.054 2.232
6.055 2.232
6.056 2.232
6.057 2.232
6.058 2.232
6.059 2.232
6.060 2.232
6.061 2.232
6.062 2.232
6.063 2.232
6.064 2.232
6.065 2.232
6.066 2.232
6.067 2.232
6.068 2.232
6.069 2.232
6.070 2.232
6.071 2.232
6.072 2.232
6.073 2.232
6.074 2.231
6.075 2.231
6.076 2.231
6.077 2.231
6.078 2.231
6.079 2.231
6.080 2.231
6.081 2.231
6.082 2.231
6.083 2.231
6.084 2.231
6.085 2.231
6.086 2.231
6.087 2.231
6.088 2.231
6.089 2.231
6.090 2.231
6.091 2.231
6.092 2.231
6.093 2.231
6.094 2.231
6.095 2.231
6.096 2.231
6.097 2.230
6.098 2.230
6.099 2.230
6.100 2.230
6.101 2.230
6.102 2.230
6.103 2.230
6.104 2.230
6.105 2.230
6.106 2.230
6.107 2.230
6.108 2.230
6.109 2.230
6.110 2.230
6.111 2.230
6.112 2.230
6.113 2.230
6.114 2.230
6.115 2.230
6.116 2.230
6.117 2.230
6.118 2.230
6.119 2.230
6.120 2.229
6.121 2.229
6.122 2.229
6.123 2.229
6.124 2.229
6.125 2.229
6.126 2.229
6.127 2.229
6.128 2.229
6.129 2.229
6.130 2.229
6.131 2.229
6.132 2.229
6.133 2.229
6.134 2.229
6.135 2.229
6.136 2.229
6.137 2.229
6.138 2.229
6.139 2.229
6.140 2.229
6.141 2.229
6.142 2.229
6.143 2.229
6.144 2.228
6.145 2.228
6.146 2.228
6.147 2.228
6.148 2.228
6.149 2.228
6.150 2.228
6.151 2.228
6.152 2.228
6.153 2.228
6.154 2.228
6.155 2.228
6.156 2.228
6.157 2.228
6.158 2.228
6.159 2.228
6.160 2.228
6.161 2.228
6.162 2.228
6.163 2.228
6.164 2.228
6.165 2.228
6.166 2.228
6.167 2.227
6.168 2.227
6.169 2.227
6.170 2.227
6.171 2.227
6.172 2.227
6.173 2.227
6.174 2.227
6.175 2.227
6.176 2.227
6.177 2.227
6.178 2.227
6.179 2.227
6.180 2.227
6.181 2.227
6.182 2.227
6.183 2.227
6.184 2.227
6.185 2.227
6.186 2.227
6.187 2.227
6.188 2.227
6.189 2.227
6.190 2.227
6.191 2.226
6.192 2.226
6.193 2.226
6.194 2.226
6.195 2.226
6.196 2.226
6.197 2.226
6.198 2.226
6.199 2.226
6.200 2.226
6.201 2.226
6.202 2.226
6.203 2.226
6.204 2.226
6.205 2.226
6.206 2.226
6.207 2.226
6.208 2.226
6.209 2.226
6.210 2.226
6.211 2.226
6.212 2.226
6.213 2.226
6.214 2.226
6.215 2.225
6.216 2.225
6.217 2.225
6.218 2.225
6.219 2.225
6.220 2.225
6.221 2.225
6.222 2.225
6.223 2.225
6.224 2.225
6.225 2.225
6.226 2.225
6.227 2.225
6.228 2.225
6.229 2.225
6.230 2.225
6.231 2.225
6.232 2.225
6.233 2.225
6.234 2.225
6.235 2.225
6.236 2.225
6.237 2.225
6.238 2.225
6.239 2.224
6.240 2.224
6.241 2.224
6.242 2.224
6.243 2.224
6.244 2.224
6.245 2.224
6.246 2.224
6.247 2.224
6.248 2.224
6.249 2.224
6.250 2.224
6.251 2.224
6.252 2.224
6.253 2.224
6.254 2.224
6.255 2.224
6.256 2.224
6.257 2.224
6.258 2.224
6.259 2.224
6.260 2.224
6.261 2.224
6.262 2.224
6.263 2.223
6.264 2.223
6.265 2.223
6.266 2.223
6.267 2.223
6.268 2.223
6.269 2.223
6.270 2.223
6.271 2.223
6.272 2.223
6.273 2.223
6.274 2.223
6.275 2.223
6.276 2.223
6.277 2.223
6.278 2.223
6.279 2.223
6.280 2.223
6.281 2.223
6.282 2.223
6.283 2.223
6.284 2.223
6.285 2.223
6.286 2.223
6.287 2.223
6.288 2.222
6.289 2.222
6.290 2.222
6.291 2.222
6.292 2.222
6.293 2.222
6.294 2.222
6.295 2.222
6.296 2.222
6.297 2.222
6.298 2.222
6.299 2.222
6.300 2.222
6.301 2.222
6.302 2.222
6.303 2.222
6.304 2.222
6.305 2.222
6.306 2.222
6.307 2.222
6.308 2.222
6.309 2.222
6.310 2.222
6.311 2.222
6.312 2.222
6.313 2.221
6.314 2.221
6.315 2.221
6.316 2.221
6.317 2.221
6.318 2.221
6.319 2.221
6.320 2.221
6.321 2.221
6.322 2.221
6.323 2.221
6.324 2.221
6.325 2.221
6.326 2.221
6.327 2.221
6.328 2.221
6.329 2.221
6.330 2.221
6.331 2.221
6.332 2.221
6.333 2.221
6.334 2.221
6.335 2.221
6.336 2.221
6.337 2.221
6.338 2.220
6.339 2.220
6.340 2.220
6.341 2.220
6.342 2.220
6.343 2.220
6.344 2.220
6.345 2.220
6.346 2.220
6.347 2.220
6.348 2.220
6.349 2.220
6.350 2.220
6.351 2.220
6.352 2.220
6.353 2.220
6.354 2.220
6.355 2.220
6.356 2.220
6.357 2.220
6.358 2.220
6.359 2.220
6.360 2.220
6.361 2.220
6.362 2.220
6.363 2.219
6.364 2.219
6.365 2.219
6.366 2.219
6.367 2.219
6.368 2.219
6.369 2.219
6.370 2.219
6.371 2.219
6.372 2.219
6.373 2.219
6.374 2.219
6.375 2.219
6.376 2.219
6.377 2.219
6.378 2.219
6.379 2.219
6.380 2.219
6.381 2.219
6.382 2.219
6.383 2.219
6.384 2.219
6.385 2.219
6.386 2.219
6.387 2.219
6.388 2.218
6.389 2.218
6.390 2.218
6.391 2.218
6.392 2.218
6.393 2.218
6.394 2.218
6.395 2.218
6.396 2.218
6.397 2.218
6.398 2.218
6.399 2.218
6.400 2.218
6.401 2.218
6.402 2.218
6.403 2.218
6.404 2.218
6.405 2.218
6.406 2.218
6.407 2.218
6.408 2.218
6.409 2.218
6.410 2.218
6.411 2.218
6.412 2.218
6.413 2.218
6.414 2.217
6.415 2.217
6.416 2.217
6.417 2.217
6.418 2.217
6.419 2.217
6.420 2.217
6.421 2.217
6.422 2.217
6.423 2.217
6.424 2.217
6.425 2.217
6.426 2.217
6.427 2.217
6.428 2.217
6.429 2.217
6.430 2.217
6.431 2.217
6.432 2.217
6.433 2.217
6.434 2.217
6.435 2.217
6.436 2.217
6.437 2.217
6.438 2.217
6.439 2.217
6.440 2.216
6.441 2.216
6.442 2.216
6.443 2.216
6.444 2.216
6.445 2.216
6.446 2.216
6.447 2.216
6.448 2.216
6.449 2.216
6.450 2.216
6.451 2.216
6.452 2.216
6.453 2.216
6.454 2.216
6.455 2.216
6.456 2.216
6.457 2.216
6.458 2.216
6.459 2.216
6.460 2.216
6.461 2.216
6.462 2.216
6.463 2.216
6.464 2.216
6.465 2.216
6.466 2.215
6.467 2.215
6.468 2.215
6.469 2.215
6.470 2.215
6.471 2.215
6.472 2.215
6.473 2.215
6.474 2.215
6.475 2.215
6.476 2.215
6.477 2.215
6.478 2.215
6.479 2.215
6.480 2.215
6.481 2.215
6.482 2.215
6.483 2.215
6.484 2.215
6.485 2.215
6.486 2.215
6.487 2.215
6.488 2.215
6.489 2.215
6.490 2.215
6.491 2.215
6.492 2.214
6.493 2.214
6.494 2.214
6.495 2.214
6.496 2.214
6.497 2.214
6.498 2.214
6.499 2.214
6.500 2.214
6.501 2.214
6.502 2.214
6.503 2.214
6.504 2.214
6.505 2.214
6.506 2.214
6.507 2.214
6.508 2.214
6.509 2.214
6.510 2.214
6.511 2.214
6.512 2.214
6.513 2.214
6.514 2.214
6.515 2.214
6.516 2.214
6.517 2.214
6.518 2.214
6.519 2.213
6.520 2.213
6.521 2.213
6.522 2.213
6.523 2.213
6.524 2.213
6.525 2.213
6.526 2.213
6.527 2.213
6.528 2.213
6.529 2.213
6.530 2.213
6.531 2.213
6.532 2.213
6.533 2.213
6.534 2.213
6.535 2.213
6.536 2.213
6.537 2.213
6.538 2.213
6.539 2.213
6.540 2.213
6.541 2.213
6.542 2.213
6.543 2.213
6.544 2.213
6.545 2.213
6.546 2.212
6.547 2.212
6.548 2.212
6.549 2.212
6.550 2.212
6.551 2.212
6.552 2.212
6.553 2.212
6.554 2.212
6.555 2.212
6.556 2.212
6.557 2.212
6.558 2.212
6.559 2.212
6.560 2.212
6.561 2.212
6.562 2.212
6.563 2.212
6.564 2.212
6.565 2.212
6.566 2.212
6.567 2.212
6.568 2.212
6.569 2.212
6.570 2.212
6.571 2.212
6.572 2.212
6.573 2.211
6.574 2.211
6.575 2.211
6.576 2.211
6.577 2.211
6.578 2.211
6.579 2.211
6.580 2.211
6.581 2.211
6.582 2.211
6.583 2.211
6.584 2.211
6.585 2.211
6.586 2.211
6.587 2.211
6.588 2.211
6.589 2.211
6.590 2.211
6.591 2.211
6.592 2.211
6.593 2.211
6.594 2.211
6.595 2.211
6.596 2.211
6.597 2.211
6.598 2.211
6.599 2.211
6.600 2.211
6.601 2.210
6.602 2.210
6.603 2.210
6.604 2.210
6.605 2.210
6.606 2.210
6.607 2.210
6.608 2.210
6.609 2.210
6.610 2.210
6.611 2.210
6.612 2.210
6.613 2.210
6.614 2.210
6.615 2.210
6.616 2.210
6.617 2.210
6.618 2.210
6.619 2.210
6.620 2.210
6.621 2.210
6.622 2.210
6.623 2.210
6.624 2.210
6.625 2.210
6.626 2.210
6.627 2.210
6.628 2.209
6.629 2.209
6.630 2.209
6.631 2.209
6.632 2.209
6.633 2.209
6.634 2.209
6.635 2.209
6.636 2.209
6.637 2.209
6.638 2.209
6.639 2.209
6.640 2.209
6.641 2.209
6.642 2.209
6.643 2.209
6.644 2.209
6.645 2.209
6.646 2.209
6.647 2.209
6.648 2.209
6.649 2.209
6.650 2.209
6.651 2.209
6.652 2.209
6.653 2.209
6.654 2.209
6.655 2.209
6.656 2.208
6.657 2.208
6.658 2.208
6.659 2.208
6.660 2.208
6.661 2.208
6.662 2.208
6.663 2.208
6.664 2.208
6.665 2.208
6.666 2.208
6.667 2.208
6.668 2.208
6.669 2.208
6.670 2.208
6.671 2.208
6.672 2.208
6.673 2.208
6.674 2.208
6.675 2.208
6.676 2.208
6.677 2.208
6.678 2.208
6.679 2.208
6.680 2.208
6.681 2.208
6.682 2.208
6.683 2.208
6.684 2.207
6.685 2.207
6.686 2.207
6.687 2.207
6.688 2.207
6.689 2.207
6.690 2.207
6.691 2.207
6.692 2.207
6.693 2.207
6.694 2.207
6.695 2.207
6.696 2.207
6.697 2.207
6.698 2.207
6.699 2.207
6.700 2.207
6.701 2.207
6.702 2.207
6.703 2.207
6.704 2.207
6.705 2.207
6.706 2.207
6.707 2.207
6.708 2.207
6.709 2.207
6.710 2.207
6.711 2.207
6.712 2.207
6.713 2.206
6.714 2.206
6.715 2.206
6.716 2.206
6.717 2.206
6.718 2.206
6.719 2.206
6.720 2.206
6.721 2.206
6.722 2.206
6.723 2.206
6.724 2.206
6.725 2.206
6.726 2.206
6.727 2.206
6.728 2.206
6.729 2.206
6.730 2.206
6.731 2.206
6.732 2.206
6.733 2.206
6.734 2.206
6.735 2.206
6.736 2.206
6.737 2.206
6.738 2.206
6.739 2.206
6.740 2.206
6.741 2.206
6.742 2.205
6.743 2.205
6.744 2.205
6.745 2.205
6.746 2.205
6.747 2.205
6.748 2.205
6.749 2.205
6.750 2.205
6.751 2.205
6.752 2.205
6.753 2.205
6.754 2.205
6.755 2.205
6.756 2.205
6.757 2.205
6.758 2.205
6.759 2.205
6.760 2.205
6.761 2.205
6.762 2.205
6.763 2.205
6.764 2.205
6.765 2.205
6.766 2.205
6.767 2.205
6.768 2.205
6.769 2.205
6.770 2.205
6.771 2.204
6.772 2.204
6.773 2.204
6.774 2.204
6.775 2.204
6.776 2.204
6.777 2.204
6.778 2.204
6.779 2.204
6.780 2.204
6.781 2.204
6.782 2.204
6.783 2.204
6.784 2.204
6.785 2.204
6.786 2.204
6.787 2.204
6.788 2.204
6.789 2.204
6.790 2.204
6.791 2.204
6.792 2.204
6.793 2.204
6.794 2.204
6.795 2.204
6.796 2.204
6.797 2.204
6.798 2.204
6.799 2.204
6.800 2.203
6.801 2.203
6.802 2.203
6.803 2.203
6.804 2.203
6.805 2.203
6.806 2.203
6.807 2.203
6.808 2.203
6.809 2.203
6.810 2.203
6.811 2.203
6.812 2.203
6.813 2.203
6.814 2.203
6.815 2.203
6.816 2.203
6.817 2.203
6.818 2.203
6.819 2.203
6.820 2.203
6.821 2.203
6.822 2.203
6.823 2.203
6.824 2.203
6.825 2.203
6.826 2.203
6.827 2.203
6.828 2.203
6.829 2.203
6.830 2.202
6.831 2.202
6.832 2.202
6.833 2.202
6.834 2.202
6.835 2.202
6.836 2.202
6.837 2.202
6.838 2.202
6.839 2.202
6.840 2.202
6.841 2.202
6.842 2.202
6.843 2.202
6.844 2.202
6.845 2.202
6.846 2.202
6.847 2.202
6.848 2.202
6.849 2.202
6.850 2.202
6.851 2.202
6.852 2.202
6.853 2.202
6.854 2.202
6.855 2.202
6.856 2.202
6.857 2.202
6.858 2.202
6.859 2.202
6.860 2.201
6.861 2.201
6.862 2.201
6.863 2.201
6.864 2.201
6.865 2.201
6.866 2.201
6.867 2.201
6.868 2.201
6.869 2.201
6.870 2.201
6.871 2.201
6.872 2.201
6.873 2.201
6.874 2.201
6.875 2.201
6.876 2.201
6.877 2.201
6.878 2.201
6.879 2.201
6.880 2.201
6.881 2.201
6.882 2.201
6.883 2.201
6.884 2.201
6.885 2.201
6.886 2.201
6.887 2.201
6.888 2.201
6.889 2.201
6.890 2.200
6.891 2.200
6.892 2.200
6.893 2.200
6.894 2.200
6.895 2.200
6.896 2.200
6.897 2.200
6.898 2.200
6.899 2.200
6.900 2.200
6.901 2.200
6.902 2.200
6.903 2.200
6.904 2.200
6.905 2.200
6.906 2.200
6.907 2.200
6.908 2.200
6.909 2.200
6.910 2.200
6.911 2.200
6.912 2.200
6.913 2.200
6.914 2.200
6.915 2.200
6.916 2.200
6.917 2.200
6.918 2.200
6.919 2.200
6.920 2.199
6.921 2.199
6.922 2.199
6.923 2.199
6.924 2.199
6.925 2.199
6.926 2.199
6.927 2.199
6.928 2.199
6.929 2.199
6.930 2.199
6.931 2.199
6.932 2.199
6.933 2.199
6.934 2.199
6.935 2.199
6.936 2.199
6.937 2.199
6.938 2.199
6.939 2.199
6.940 2.199
6.941 2.199
6.942 2.199
6.943 2.199
6.944 2.199
6.945 2.199
6.946 2.199
6.947 2.199
6.948 2.199
6.949 2.199
6.950 2.199
6.951 2.198
6.952 2.198
6.953 2.198
6.954 2.198
6.955 2.198
6.956 2.198
6.957 2.198
6.958 2.198
6.959 2.198
6.960 2.198
6.961 2.198
6.962 2.198
6.963 2.198
6.964 2.198
6.965 2.198
6.966 2.198
6.967 2.198
6.968 2.198
6.969 2.198
6.970 2.198
6.971 2.198
6.972 2.198
6.973 2.198
6.974 2.198
6.975 2.198
6.976 2.198
6.977 2.198
6.978 2.198
6.979 2.198
6.980 2.198
6.981 2.198
6.982 2.197
6.983 2.197
6.984 2.197
6.985 2.197
6.986 2.197
6.987 2.197
6.988 2.197
6.989 2.197
6.990 2.197
6.991 2.197
6.992 2.197
6.993 2.197
6.994 2.197
6.995 2.197
6.996 2.197
6.997 2.197
6.998 2.197
6.999 2.197
7.000 2.197
7.001 2.197
7.002 2.197
7.003 2.197
7.004 2.197
7.005 2.197
7.006 2.197
7.007 2.197
7.008 2.197
7.009 2.197
7.010 2.197
7.011 2.197
7.012 2.197
7.013 2.197
7.014 2.196
7.015 2.196
7.016 2.196
7.017 2.196
7.018 2.196
7.019 2.196
7.020 2.196
7.021 2.196
7.022 2.196
7.023 2.196
7.024 2.196
7.025 2.196
7.026 2.196
7.027 2.196
7.028 2.196
7.029 2.196
7.030 2.196
7.031 2.196
7.032 2.196
7.033 2.196
7.034 2.196
7.035 2.196
7.036 2.196
7.037 2.196
7.038 2.196
7.039 2.196
7.040 2.196
7.041 2.196
7.042 2.196
7.043 2.196
7.044 2.196
7.045 2.196
7.046 2.195
7.047 2.195
7.048 2.195
7.049 2.195
7.050 2.195
7.051 2.195
7.052 2.195
7.053 2.195
7.054 2.195
7.055 2.195
7.056 2.195
7.057 2.195
7.058 2.195
7.059 2.195
7.060 2.195
7.061 2.195
7.062 2.195
7.063 2.195
7.064 2.195
7.065 2.195
7.066 2.195
7.067 2.195
7.068 2.195
7.069 2.195
7.070 2.195
7.071 2.195
7.072 2.195
7.073 2.195
7.074 2.195
7.075 2.195
7.076 2.195
7.077 2.195
7.078 2.194
7.079 2.194
7.080 2.194
7.081 2.194
7.082 2.194
7.083 2.194
7.084 2.194
7.085 2.194
7.086 2.194
7.087 2.194
7.088 2.194
7.089 2.194
7.090 2.194
7.091 2.194
7.092 2.194
7.093 2.194
7.094 2.194
7.095 2.194
7.096 2.194
7.097 2.194
7.098 2.194
7.099 2.194
7.100 2.194
7.101 2.194
7.102 2.194
7.103 2.194
7.104 2.194
7.105 2.194
7.106 2.194
7.107 2.194
7.108 2.194
7.109 2.194
7.110 2.193
7.111 2.193
7.112 2.193
7.113 2.193
7.114 2.193
7.115 2.193
7.116 2.193
7.117 2.193
7.118 2.193
7.119 2.193
7.120 2.193
7.121 2.193
7.122 2.193
7.123 2.193
7.124 2.193
7.125 2.193
7.126 2.193
7.127 2.193
7.128 2.193
7.129 2.193
7.130 2.193
7.131 2.193
7.132 2.193
7.133 2.193
7.134 2.193
7.135 2.193
7.136 2.193
7.137 2.193
7.138 2.193
7.139 2.193
7.140 2.193
7.141 2.193
7.142 2.193
7.143 2.192
7.144 2.192
7.145 2.192
7.146 2.192
7.147 2.192
7.148 2.192
7.149 2.192
7.150 2.192
7.151 2.192
7.152 2.192
7.153 2.192
7.154 2.192
7.155 2.192
7.156 2.192
7.157 2.192
7.158 2.192
7.159 2.192
7.160 2.192
7.161 2.192
7.162 2.192
7.163 2.192
7.164 2.192
7.165 2.192
7.166 2.192
7.167 2.192
7.168 2.192
7.169 2.192
7.170 2.192
7.171 2.192
7.172 2.192
7.173 2.192
7.174 2.192
7.175 2.192
7.176 2.191
7.177 2.191
7.178 2.191
7.179 2.191
7.180 2.191
7.181 2.191
7.182 2.191
7.183 2.191
7.184 2.191
7.185 2.191
7.186 2.191
7.187 2.191
7.188 2.191
7.189 2.191
7.190 2.191
7.191 2.191
7.192 2.191
7.193 2.191
7.194 2.191
7.195 2.191
7.196 2.191
7.197 2.191
7.198 2.191
7.199 2.191
7.200 2.191
7.201 2.191
7.202 2.191
7.203 2.191
7.204 2.191
7.205 2.191
7.206 2.191
7.207 2.191
7.208 2.191
7.209 2.190
7.210 2.190
7.211 2.190
7.212 2.190
7.213 2.190
7.214 2.190
7.215 2.190
7.216 2.190
7.217 2.190
7.218 2.190
7.219 2.190
7.220 2.190
7.221 2.190
7.222 2.190
7.223 2.190
7.224 2.190
7.225 2.190
7.226 2.190
7.227 2.190
7.228 2.190
7.229 2.190
7.230 2.190
7.231 2.190
7.232 2.190
7.233 2.190
7.234 2.190
7.235 2.190
7.236 2.190
7.237 2.190
7.238 2.190
7.239 2.190
7.240 2.190
7.241 2.190
7.242 2.190
7.243 2.189
7.244 2.189
7.245 2.189
7.246 2.189
7.247 2.189
7.248 2.189
7.249 2.189
7.250 2.189
7.251 2.189
7.252 2.189
7.253 2.189
7.254 2.189
7.255 2.189
7.256 2.189
7.257 2.189
7.258 2.189
7.259 2.189
7.260 2.189
7.261 2.189
7.262 2.189
7.263 2.189
7.264 2.189
7.265 2.189
7.266 2.189
7.267 2.189
7.268 2.189
7.269 2.189
7.270 2.189
7.271 2.189
7.272 2.189
7.273 2.189
7.274 2.189
7.275 2.189
7.276 2.189
7.277 2.188
7.278 2.188
7.279 2.188
7.280 2.188
7.281 2.188
7.282 2.188
7.283 2.188
7.284 2.188
7.285 2.188
7.286 2.188
7.287 2.188
7.288 2.188
7.289 2.188
7.290 2.188
7.291 2.188
7.292 2.188
7.293 2.188
7.294 2.188
7.295 2.188
7.296 2.188
7.297 2.188
7.298 2.188
7.299 2.188
7.300 2.188
7.301 2.188
7.302 2.188
7.303 2.188
7.304 2.188
7.305 2.188
7.306 2.188
7.307 2.188
7.308 2.188
7.309 2.188
7.310 2.188
7.311 2.188
7.312 2.187
7.313 2.187
7.314 2.187
7.315 2.187
7.316 2.187
7.317 2.187
7.318 2.187
7.319 2.187
7.320 2.187
7.321 2.187
7.322 2.187
7.323 2.187
7.324 2.187
7.325 2.187
7.326 2.187
7.327 2.187
7.328 2.187
7.329 2.187
7.330 2.187
7.331 2.187
7.332 2.187
7.333 2.187
7.334 2.187
7.335 2.187
7.336 2.187
7.337 2.187
7.338 2.187
7.339 2.187
7.340 2.187
7.341 2.187
7.342 2.187
7.343 2.187
7.344 2.187
7.345 2.187
7.346 2.187
7.347 2.186
7.348 2.186
7.349 2.186
7.350 2.186
7.351 2.186
7.352 2.186
7.353 2.186
7.354 2.186
7.355 2.186
7.356 2.186
7.357 2.186
7.358 2.186
7.359 2.186
7.360 2.186
7.361 2.186
7.362 2.186
7.363 2.186
7.364 2.186
7.365 2.186
7.366 2.186
7.367 2.186
7.368 2.186
7.369 2.186
7.370 2.186
7.371 2.186
7.372 2.186
7.373 2.186
7.374 2.186
7.375 2.186
7.376 2.186
7.377 2.186
7.378 2.186
7.379 2.186
7.380 2.186
7.381 2.186
7.382 2.185
7.383 2.185
7.384 2.185
7.385 2.185
7.386 2.185
7.387 2.185
7.388 2.185
7.389 2.185
7.390 2.185
7.391 2.185
7.392 2.185
7.393 2.185
7.394 2.185
7.395 2.185
7.396 2.185
7.397 2.185
7.398 2.185
7.399 2.185
7.400 2.185
7.401 2.185
7.402 2.185
7.403 2.185
7.404 2.185
7.405 2.185
7.406 2.185
7.407 2.185
7.408 2.185
7.409 2.185
7.410 2.185
7.411 2.185
7.412 2.185
7.413 2.185
7.414 2.185
7.415 2.185
7.416 2.185
7.417 2.185
7.418 2.184
7.419 2.184
7.420 2.184
7.421 2.184
7.422 2.184
7.423 2.184
7.424 2.184
7.425 2.184
7.426 2.184
7.427 2.184
7.428 2.184
7.429 2.184
7.430 2.184
7.431 2.184
7.432 2.184
7.433 2.184
7.434 2.184
7.435 2.184
7.436 2.184
7.437 2.184
7.438 2.184
7.439 2.184
7.440 2.184
7.441 2.184
7.442 2.184
7.443 2.184
7.444 2.184
7.445 2.184
7.446 2.184
7.447 2.184
7.448 2.184
7.449 2.184
7.450 2.184
7.451 2.184
7.452 2.184
7.453 2.184
7.454 2.183
7.455 2.183
7.456 2.183
7.457 2.183
7.458 2.183
7.459 2.183
7.460 2.183
7.461 2.183
7.462 2.183
7.463 2.183
7.464 2.183
7.465 2.183
7.466 2.183
7.467 2.183
7.468 2.183
7.469 2.183
7.470 2.183
7.471 2.183
7.472 2.183
7.473 2.183
7.474 2.183
7.475 2.183
7.476 2.183
7.477 2.183
7.478 2.183
7.479 2.183
7.480 2.183
7.481 2.183
7.482 2.183
7.483 2.183
7.484 2.183
7.485 2.183
7.486 2.183
7.487 2.183
7.488 2.183
7.489 2.183
7.490 2.182
7.491 2.182
7.492 2.182
7.493 2.182
7.494 2.182
7.495 2.182
7.496 2.182
7.497 2.182
7.498 2.182
7.499 2.182
7.500 2.182
7.501 2.182
7.502 2.182
7.503 2.182
7.504 2.182
7.505 2.182
7.506 2.182
7.507 2.182
7.508 2.182
7.509 2.182
7.510 2.182
7.511 2.182
7.512 2.182
7.513 2.182
7.514 2.182
7.515 2.182
7.516 2.182
7.517 2.182
7.518 2.182
7.519 2.182
7.520 2.182
7.521 2.182
7.522 2.182
7.523 2.182
7.524 2.182
7.525 2.182
7.526 2.182
7.527 2.181
7.528 2.181
7.529 2.181
7.530 2.181
7.531 2.181
7.532 2.181
7.533 2.181
7.534 2.181
7.535 2.181
7.536 2.181
7.537 2.181
7.538 2.181
7.539 2.181
7.540 2.181
7.541 2.181
7.542 2.181
7.543 2.181
7.544 2.181
7.545 2.181
7.546 2.181
7.547 2.181
7.548 2.181
7.549 2.181
7.550 2.181
7.551 2.181
7.552 2.181
7.553 2.181
7.554 2.181
7.555 2.181
7.556 2.181
7.557 2.181
7.558 2.181
7.559 2.181
7.560 2.181
7.561 2.181
7.562 2.181
7.563 2.181
7.564 2.180
7.565 2.180
7.566 2.180
7.567 2.180
7.568 2.180
7.569 2.180
7.570 2.180
7.571 2.180
7.572 2.180
7.573 2.180
7.574 2.180
7.575 2.180
7.576 2.180
7.577 2.180
7.578 2.180
7.579 2.180
7.580 2.180
7.581 2.180
7.582 2.180
7.583 2.180
7.584 2.180
7.585 2.180
7.586 2.180
7.587 2.180
7.588 2.180
7.589 2.180
7.590 2.180
7.591 2.180
7.592 2.180
7.593 2.180
7.594 2.180
7.595 2.180
7.596 2.180
7.597 2.180
7.598 2.180
7.599 2.180
7.600 2.180
7.601 2.180
7.602 2.179
7.603 2.179
7.604 2.179
7.605 2.179
7.606 2.179
7.607 2.179
7.608 2.179
7.609 2.179
7.610 2.179
7.611 2.179
7.612 2.179
7.613 2.179
7.614 2.179
7.615 2.179
7.616 2.179
7.617 2.179
7.618 2.179
7.619 2.179
7.620 2.179
7.621 2.179
7.622 2.179
7.623 2.179
7.624 2.179
7.625 2.179
7.626 2.179
7.627 2.179
7.628 2.179
7.629 2.179
7.630 2.179
7.631 2.179
7.632 2.179
7.633 2.179
7.634 2.179
7.635 2.179
7.636 2.179
7.637 2.179
7.638 2.179
7.639 2.179
7.640 2.178
7.641 2.178
7.642 2.178
7.643 2.178
7.644 2.178
7.645 2.178
7.646 2.178
7.647 2.178
7.648 2.178
7.649 2.178
7.650 2.178
7.651 2.178
7.652 2.178
7.653 2.178
7.654 2.178
7.655 2.178
7.656 2.178
7.657 2.178
7.658 2.178
7.659 2.178
7.660 2.178
7.661 2.178
7.662 2.178
7.663 2.178
7.664 2.178
7.665 2.178
7.666 2.178
7.667 2.178
7.668 2.178
7.669 2.178
7.670 2.178
7.671 2.178
7.672 2.178
7.673 2.178
7.674 2.178
7.675 2.178
7.676 2.178
7.677 2.178
7.678 2.178
7.679 2.177
7.680 2.177
7.681 2.177
7.682 2.177
7.683 2.177
7.684 2.177
7.685 2.177
7.686 2.177
7.687 2.177
7.688 2.177
7.689 2.177
7.690 2.177
7.691 2.177
7.692 2.177
7.693 2.177
7.694 2.177
7.695 2.177
7.696 2.177
7.697 2.177
7.698 2.177
7.699 2.177
7.700 2.177
7.701 2.177
7.702 2.177
7.703 2.177
7.704 2.177
7.705 2.177
7.706 2.177
7.707 2.177
7.708 2.177
7.709 2.177
7.710 2.177
7.711 2.177
7.712 2.177
7.713 2.177
7.714 2.177
7.715 2.177
7.716 2.177
7.717 2.177
7.718 2.176
7.719 2.176
7.720 2.176
7.721 2.176
7.722 2.176
7.723 2.176
7.724 2.176
7.725 2.176
7.726 2.176
7.727 2.176
7.728 2.176
7.729 2.176
7.730 2.176
7.731 2.176
7.732 2.176
7.733 2.176
7.734 2.176
7.735 2.176
7.736 2.176
7.737 2.176
7.738 2.176
7.739 2.176
7.740 2.176
7.741 2.176
7.742 2.176
7.743 2.176
7.744 2.176
7.745 2.176
7.746 2.176
7.747 2.176
7.748 2.176
7.749 2.176
7.750 2.176
7.751 2.176
7.752 2.176
7.753 2.176
7.754 2.176
7.755 2.176
7.756 2.176
7.757 2.175
7.758 2.175
7.759 2.175
7.760 2.175
7.761 2.175
7.762 2.175
7.763 2.175
7.764 2.175
7.765 2.175
7.766 2.175
7.767 2.175
7.768 2.175
7.769 2.175
7.770 2.175
7.771 2.175
7.772 2.175
7.773 2.175
7.774 2.175
7.775 2.175
7.776 2.175
7.777 2.175
7.778 2.175
7.779 2.175
7.780 2.175
7.781 2.175
7.782 2.175
7.783 2.175
7.784 2.175
7.785 2.175
7.786 2.175
7.787 2.175
7.788 2.175
7.789 2.175
7.790 2.175
7.791 2.175
7.792 2.175
7.793 2.175
7.794 2.175
7.795 2.175
7.796 2.175
7.797 2.174
7.798 2.174
7.799 2.174
7.800 2.174
7.801 2.174
7.802 2.174
7.803 2.174
7.804 2.174
7.805 2.174
7.806 2.174
7.807 2.174
7.808 2.174
7.809 2.174
7.810 2.174
7.811 2.174
7.812 2.174
7.813 2.174
7.814 2.174
7.815 2.174
7.816 2.174
7.817 2.174
7.818 2.174
7.819 2.174
7.820 2.174
7.821 2.174
7.822 2.174
7.823 2.174
7.824 2.174
7.825 2.174
7.826 2.174
7.827 2.174
7.828 2.174
7.829 2.174
7.830 2.174
7.831 2.174
7.832 2.174
7.833 2.174
7.834 2.174
7.835 2.174
7.836 2.174
7.837 2.173
7.838 2.173
7.839 2.173
7.840 2.173
7.841 2.173
7.842 2.173
7.843 2.173
7.844 2.173
7.845 2.173
7.846 2.173
7.847 2.173
7.848 2.173
7.849 2.173
7.850 2.173
7.851 2.173
7.852 2.173
7.853 2.173
7.854 2.173
7.855 2.173
7.856 2.173
7.857 2.173
7.858 2.173
7.859 2.173
7.860 2.173
7.861 2.173
7.862 2.173
7.863 2.173
7.864 2.173
7.865 2.173
7.866 2.173
7.867 2.173
7.868 2.173
7.869 2.173
7.870 2.173
7.871 2.173
7.872 2.173
7.873 2.173
7.874 2.173
7.875 2.173
7.876 2.173
7.877 2.173
7.878 2.172
7.879 2.172
7.880 2.172
7.881 2.172
7.882 2.172
7.883 2.172
7.884 2.172
7.885 2.172
7.886 2.172
7.887 2.172
7.888 2.172
7.889 2.172
7.890 2.172
7.891 2.172
7.892 2.172
7.893 2.172
7.894 2.172
7.895 2.172
7.896 2.172
7.897 2.172
7.898 2.172
7.899 2.172
7.900 2.172
7.901 2.172
7.902 2.172
7.903 2.172
7.904 2.172
7.905 2.172
7.906 2.172
7.907 2.172
7.908 2.172
7.909 2.172
7.910 2.172
7.911 2.172
7.912 2.172
7.913 2.172
7.914 2.172
7.915 2.172
7.916 2.172
7.917 2.172
7.918 2.172
7.919 2.171
7.920 2.171
7.921 2.171
7.922 2.171
7.923 2.171
7.924 2.171
7.925 2.171
7.926 2.171
7.927 2.171
7.928 2.171
7.929 2.171
7.930 2.171
7.931 2.171
7.932 2.171
7.933 2.171
7.934 2.171
7.935 2.171
7.936 2.171
7.937 2.171
7.938 2.171
7.939 2.171
7.940 2.171
7.941 2.171
7.942 2.171
7.943 2.171
7.944 2.171
7.945 2.171
7.946 2.171
7.947 2.171
7.948 2.171
7.949 2.171
7.950 2.171
7.951 2.171
7.952 2.171
7.953 2.171
7.954 2.171
7.955 2.171
7.956 2.171
7.957 2.171
7.958 2.171
7.959 2.171
7.960 2.171
7.961 2.170
7.962 2.170
7.963 2.170
7.964 2.170
7.965 2.170
7.966 2.170
7.967 2.170
7.968 2.170
7.969 2.170
7.970 2.170
7.971 2.170
7.972 2.170
7.973 2.170
7.974 2.170
7.975 2.170
7.976 2.170
7.977 2.170
7.978 2.170
7.979 2.170
7.980 2.170
7.981 2.170
7.982 2.170
7.983 2.170
7.984 2.170
7.985 2.170
7.986 2.170
7.987 2.170
7.988 2.170
7.989 2.170
7.990 2.170
7.991 2.170
7.992 2.170
7.993 2.170
7.994 2.170
7.995 2.170
7.996 2.170
7.997 2.170
7.998 2.170
7.999 2.170

